Differentially private partition selection

Many data analysis operations can be expressed as a GROUP BY query on an unbounded set of partitions, followed by a per-partition aggregation. To make such a query differentially private, adding noise to each aggregation is not enough: we also need to make sure that the set of partitions released is also differentially private. This problem is not new, and it was recently formally introduced as differentially private set union. In this work, we continue this area of study, and focus on the common setting where each user is associated with a single partition. In this setting, we propose a simple, optimal differentially private mechanism that maximizes the number of released partitions. We discuss implementation considerations, as well as the possible extension of this approach to the setting where each user contributes to a fixed, small number of partitions.

==> data/midpoint.del-5.csv <==
epsilon,opt-smart,opt-naive,lap-smart,lap-naive,gauss-smart,gauss-naive
0.01040126965,602,602,1041.236303,1041.236303,1111.235433,1125.170634
0.01092133313,578,578,991.701241,991.701241,1064.118754,1076.581726
0.01146739979,555,555,944.5249914,944.5249914,1018.948436,1030.753552
0.01204076978,532,532,899.5952299,899.5952299,975.6590681,986.5818179
0.01264280826,511,511,856.8049809,856.8049809,934.1693694,944.6186705
0.01327494868,490,490,816.0523627,816.0523627,894.4086459,904.3119631
0.01393869611,470,470,777.2403455,777.2403455,856.3004546,865.109549
0.01463563092,451,451,740.2765195,740.2765195,819.7932112,828.1157217
0.01536741246,433,433,705.0728757,705.0728757,784.8062398,792.7783344
0.01613578309,415,415,671.5455959,671.5455959,751.2857089,758.5452404
0.01694257224,398,398,639.6148532,639.6148532,719.1718011,725.9685865
0.01778970085,382,382,609.2046221,609.2046221,688.3969124,695.0483726
0.01867918589,367,367,580.2424973,580.2424973,658.9233762,665.2324521
0.01961314519,352,352,552.6595212,552.6595212,630.6919474,636.5208249
0.02059380245,337,337,526.3900202,526.3900202,603.6433397,608.913491
0.02162349257,324,324,501.3714478,501.3714478,577.7361859,582.9625972
0.0227046672,310,310,477.544236,477.544236,552.9250622,557.5638501
0.02383990056,298,298,454.8516533,454.8516533,529.1605192,533.2693963
0.02503189559,285,285,433.2396699,433.2396699,506.4092178,510.3553092
0.02628349037,274,274,412.6568284,412.6568284,484.6122831,488.2694422
0.02759766488,262,262,393.0541223,393.0541223,463.7422565,467.2878685
0.02897754813,252,252,374.3848784,374.3848784,443.7638971,446.8584414
0.03042642554,241,241,356.6046461,356.6046461,424.6294191,427.5333077
0.03194774681,231,231,339.6710915,339.6710915,406.3075987,409.0363941
0.03354513415,222,222,323.5438967,323.5438967,388.7720233,391.3677004
0.03522239086,213,213,308.1846635,308.1846635,371.9767988,374.5272268
0.0369835104,204,204,293.5568224,293.5568224,355.9039061,358.2388998
0.03883268592,195,195,279.6255451,279.6255451,340.5139465,342.5027195
0.04077432022,187,187,266.357662,266.357662,325.7836393,327.8708326
0.04281303623,180,180,253.7215829,253.7215829,311.6851825,313.515019
0.04495368804,172,172,241.6872218,241.6872218,298.18542,299.9874254
0.04720137244,165,165,230.2259255,230.2259255,285.2681722,287.0119785
0.04956144107,158,158,219.3104053,219.3104053,272.9044816,274.312605
0.05203951312,152,152,208.9146717,208.9146717,261.0707984,262.4414514
0.05464148878,145,145,199.013973,199.013973,249.7469297,250.9844079
0.05737356322,139,139,189.5847362,189.5847362,238.9095244,240.079511
0.06024224138,133,133,180.6045107,180.6045107,228.538138,229.5887241
0.06325435344,128,128,172.0519149,172.0519149,218.6156475,219.650084
0.06641707112,123,123,163.9065856,163.9065856,209.1203582,210.1255538
0.06973792467,117,117,156.1491292,156.1491292,200.0340721,200.877097
0.07322482091,113,113,148.7610754,148.7610754,191.3408634,192.1807868
0.07688606195,108,108,141.7248337,141.7248337,183.0212882,183.76055
0.08073036505,103,103,135.0236512,135.0236512,175.0648832,175.7544232
0.0847668833,99,99,128.6415725,128.6415725,167.4497044,168.1624064
0.08900522747,95,95,122.5634024,122.5634024,160.1660967,160.8464629
0.09345548884,91,91,116.774669,116.774669,153.1987672,153.8065928
0.09812826328,87,87,111.2615895,111.2615895,146.5318324,147.042796
0.1030346764,83,83,106.0110376,106.0110376,140.1559576,140.6931092
0.1081864103,80,80,101.010512,101.010512,134.0572813,134.4814591
0.1135957308,77,77,96.24810668,96.24810668,128.222234,128.6149006
0.1192755173,73,73,91.71248256,91.71248256,122.6421555,123.0244155
0.1252392932,70,70,87.39284053,87.39284053,117.3044724,117.6409854
0.1315012578,67,67,83.27889574,83.27889574,112.1993906,112.5336287
0.1380763207,65,65,79.36085309,79.36085309,107.3176256,107.6333269
0.1449801368,62,62,75.62938389,75.62938389,102.6478821,102.9400802
0.1522291436,59,59,72.07560371,72.07560371,98.18220203,98.45388843
0.1598406008,57,57,68.69105115,68.69105115,93.91110828,94.17475169
0.1678326308,54,54,65.46766776,65.46766776,89.82702497,90.03365162
0.1762242624,52,52,62.39777882,62.39777882,85.92151462,86.16862488
0.1850354755,50,50,59.47407507,59.47407507,82.18723629,82.37261648
0.1942872493,48,48,56.6895953,56.6895953,78.6162058,78.78366308
0.2040016117,46,46,54.03770981,54.03770981,75.2017859,75.40176468
0.2142016923,44,44,51.51210458,51.51210458,71.93674694,72.08888462
0.2249117769,42,42,49.10676627,49.10676627,68.81426644,68.9485504
0.2361573658,40,40,46.81596788,46.81596788,65.82979025,65.94625284
0.2479652341,38,38,44.63425512,44.63425512,62.97541027,63.08199196
0.2603634958,37,37,42.55643345,42.55643345,60.24704908,60.35576774
0.2733816706,35,35,40.57755566,40.57755566,57.63870472,57.73307103
0.2870507541,34,34,38.69291016,38.69291016,55.14416332,55.24841098
0.3014032918,32,32,36.89800967,36.89800967,52.76025361,52.83276927
0.3164734564,31,31,35.18858064,35.18858064,50.48073485,50.55516423
0.3322971292,30,30,33.56055299,33.56055299,48.3015585,48.38108669
0.3489119857,28,28,32.01005047,32.01005047,46.21855275,46.27602749
0.366357585,27,27,30.5333814,30.5333814,44.22756682,44.30900495
0.3846754642,26,26,29.1270299,29.1270299,42.324208,42.37649158
0.4039092374,25,25,27.78764753,27.78764753,40.50466256,40.54750572
0.4241046993,24,24,26.51204526,26.51204526,38.76590101,38.82204735
0.4453099342,23,23,25.29718597,25.29718597,37.10351092,37.16560732
0.467575431,22,22,24.14017711,24.14017711,35.51433429,35.57818563
0.4909542025,21,21,23.03826391,23.03826391,33.99574167,34.0252731
0.5155019126,20,20,21.98882278,21.98882278,32.54411875,32.57588807
0.5412770083,19,19,20.98935502,20.98935502,31.15685211,31.19552138
0.5683408587,18,18,20.03748098,20.03748098,29.83079056,29.86691844
0.5967579016,18,18,19.13093426,19.13093426,28.56361569,28.59007925
0.6265957967,17,17,18.26755644,18.26755644,27.3524211,27.3822584
0.6579255865,16,16,17.44529185,17.44529185,26.19483241,26.22620129
0.6908218658,16,16,16.66218271,16.66218271,25.08863835,25.10465335
0.7253629591,15,15,15.91636449,15.91636449,24.03149371,24.05212375
0.7616311071,14,14,15.20606142,15.20606142,23.02110326,23.03410332
0.7997126624,14,14,14.5295823,14.5295823,22.05574688,22.06784663
0.8396982956,13,13,13.88531648,13.88531648,21.13299928,21.1533537
0.8816832104,13,13,13.27172998,13.27172998,20.2511986,20.27336993
0.9257673709,12,12,12.68736188,12.68736188,19.40859054,19.42789533
0.9720557394,12,12,12.13082084,12.13082084,18.60337975,18.6169299
1.020658526,11,11,11.60078175,11.60078175,17.83411193,17.84047364
1.071691453,11,11,11.09598262,11.09598262,17.09880703,17.10715383
1.125276025,10,10,10.61522155,10.61522155,16.39629043,16.3997159
1.181539827,10,10,10.15735385,10.15735385,15.72491833,15.73541443
1.240616818,9,9,9.721289384,9.721289384,15.08349566,15.08836755
1.302647659,9,9,9.30598989,9.30598989,14.4705386,14.47582983
1.367780042,9,9,8.910466562,8.910466562,13.88479302,13.88917398
1.436169044,8,8,8.533777678,8.533777678,13.32520407,13.32840002
1.507977496,8,8,8.17502636,8.17502636,12.79052115,12.79350792
1.583376371,8,8,7.833358438,7.833358438,12.27949107,12.2844977
1.662545189,7,7,7.507960417,7.507960417,11.79132319,11.79274207
1.745672449,7,7,7.19805754,7.19805754,11.32476735,11.32686831
1.832956071,7,7,6.902911943,6.902911943,10.87908259,10.88687643
1.924603875,6,6,6.621820898,6.621820898,10.45317728,10.45551184
2.020834069,6,6,6.354115141,6.354115141,10.04620664,10.05002912
2.121875772,6,6,6.099157277,6.099157277,9.657429926,9.66180099
2.227969561,6,6,5.856340264,5.856340264,9.285864767,9.286513796
2.339368039,5,5,5.625085966,5.625085966,8.930857838,8.932794831
2.456336441,5,5,5.404843777,5.404843777,8.591645341,8.592016804
2.579153263,5,5,5.195089311,5.195089311,8.267569417,8.268493361
2.708110926,5,5,4.995323154,4.995323154,7.957821221,7.957910855
2.843516472,5,5,4.80506967,4.80506967,7.661916921,7.664582933
2.985692296,4,4,4.623875876,4.623875876,7.379110395,7.379882303
3.13497691,4,4,4.451310358,4.451310358,7.108884661,7.112436257
3.291725756,4,4,4.286962246,4.286962246,6.850703564,6.853617502
3.456312044,4,4,4.130440234,4.130440234,6.603980995,6.607739685
3.629127646,4,4,3.981371652,3.981371652,6.368171839,6.37048916
3.810584028,4,4,3.839401573,3.839401573,6.14286748,6.146179573

==> data/midpoint.del-5.revisited.csv <==
eps,opt05,opt50,opt95,lap05,lap50,lap95
0.010000,393,622,850,852,1082,1313
0.010500,379,597,814,812,1031,1250
0.011025,365,573,780,773,982,1191
0.011576,352,550,747,736,935,1134
0.012155,339,527,716,701,891,1080
0.012763,327,506,685,668,848,1029
0.013401,315,486,657,636,808,980
0.014071,303,466,629,606,769,933
0.014775,292,447,602,577,733,889
0.015513,281,429,577,550,698,846
0.016289,271,412,552,523,665,806
0.017103,261,395,529,498,633,768
0.017959,251,379,506,475,603,731
0.018856,242,363,485,452,574,696
0.019799,233,348,464,431,547,663
0.020789,224,334,445,410,521,632
0.021829,215,321,426,391,496,602
0.022920,207,307,407,372,473,573
0.024066,199,295,390,354,450,546
0.025270,192,283,373,338,429,520
0.026533,184,271,358,322,408,495
0.027860,177,260,342,306,389,472
0.029253,171,249,328,292,370,449
0.030715,164,239,314,278,353,428
0.032251,158,229,300,265,336,407
0.033864,152,220,287,252,320,388
0.035557,146,210,275,240,305,370
0.037335,140,202,263,229,290,352
0.039201,135,193,252,218,277,335
0.041161,130,185,241,207,263,319
0.043219,124,178,231,198,251,304
0.045380,120,170,221,188,239,290
0.047649,115,163,211,179,228,276
0.050032,110,156,202,171,217,263
0.052533,106,150,194,163,206,250
0.055160,102,144,185,155,197,238
0.057918,98,138,177,148,187,227
0.060814,94,132,170,141,178,216
0.063855,90,126,162,134,170,206
0.067048,87,121,155,128,162,196
0.070400,83,116,149,121,154,187
0.073920,80,111,142,116,147,178
0.077616,77,106,136,110,140,170
0.081497,74,102,130,105,133,162
0.085572,71,98,125,100,127,154
0.089850,68,94,119,95,121,147
0.094343,65,90,114,91,115,140
0.099060,63,86,109,86,110,133
0.104013,60,82,104,82,105,127
0.109213,58,79,100,78,100,121
0.114674,55,75,96,75,95,115
0.120408,53,72,91,71,90,109
0.126428,51,69,87,68,86,104
0.132749,49,66,84,65,82,99
0.139387,47,63,80,62,78,95
0.146356,45,61,77,59,74,90
0.153674,43,58,73,56,71,86
0.161358,41,56,70,53,68,82
0.169426,40,53,67,51,64,78
0.177897,38,51,64,48,61,74
0.186792,37,49,61,46,58,71
0.196131,35,47,59,44,56,67
0.205938,34,45,56,42,53,64
0.216235,32,43,54,40,51,61
0.227047,31,41,51,38,48,58
0.238399,30,39,49,36,46,56
0.250319,29,38,47,35,44,53
0.262835,27,36,45,33,42,50
0.275977,26,35,43,31,40,48
0.289775,25,33,41,30,38,46
0.304264,24,32,39,28,36,44
0.319477,23,30,38,27,34,42
0.335451,22,29,36,26,33,40
0.352224,21,28,34,25,31,38
0.369835,20,27,33,24,30,36
0.388327,20,25,31,22,28,34
0.407743,19,24,30,21,27,33
0.428130,18,23,29,20,26,31
0.449537,17,22,27,19,25,30
0.472014,16,21,26,19,23,28
0.495614,16,20,25,18,22,27
0.520395,15,20,24,17,21,26
0.546415,15,19,23,16,20,25
0.573736,14,18,22,15,19,23
0.602422,13,17,21,15,18,22
0.632544,13,16,20,14,18,21
0.664171,12,16,19,13,17,20
0.697379,12,15,18,13,16,19
0.732248,11,14,18,12,15,18
0.768861,11,14,17,12,15,18
0.807304,10,13,16,11,14,17
0.847669,10,13,15,11,13,16
0.890052,9,12,14,10,13,15
0.934555,9,12,14,10,12,15
0.981283,9,11,13,9,12,14
1.030347,8,11,13,9,11,13
1.081864,8,10,12,8,11,13
1.135957,8,10,12,8,10,12
1.192755,7,9,11,8,10,12
1.252393,7,9,11,7,9,11
1.315013,7,8,10,7,9,10
1.380763,6,8,9,7,8,10
1.449801,6,8,9,6,8,10
1.522291,6,7,9,6,8,9
1.598406,6,7,8,6,7,9
1.678326,5,7,8,6,7,8
1.762243,5,7,8,5,7,8
1.850355,5,6,7,5,6,8
1.942872,5,6,7,5,6,7
2.040016,5,6,7,5,6,7
2.142017,4,5,7,4,6,7
2.249118,4,5,6,4,5,6
2.361574,4,5,6,4,5,6
2.479652,4,5,6,4,5,6
2.603635,4,5,5,4,5,6
2.733817,4,4,5,4,4,5
2.870508,3,4,5,3,4,5
3.014033,3,4,4,3,4,5
3.164735,3,4,4,3,4,5
3.322971,3,4,4,3,4,4
3.489120,3,4,4,3,4,4
3.663576,3,3,4,3,3,4
3.846755,3,3,3,3,3,4
4.039092,3,3,3,3,3,4
4.241047,3,3,3,3,3,4
4.453099,2,3,3,2,3,3
4.675754,2,3,3,2,3,3
4.909542,2,3,3,2,3,3
5.155019,2,3,3,2,3,3
5.412770,2,2,3,2,2,3
5.683409,2,2,3,2,2,3
5.967579,2,2,2,2,2,3
6.265958,2,2,2,2,2,3
6.579256,2,2,2,2,2,2
6.908219,2,2,2,2,2,2
7.253630,2,2,2,2,2,2
7.616311,2,2,2,2,2,2
7.997127,2,2,2,2,2,2
8.396983,2,2,2,2,2,2
8.816832,1,2,2,1,2,2
9.257674,1,2,2,1,2,2
9.720557,1,2,2,1,2,2


==> data/midpoint.eps0.1.csv <==
delta, opt-smart, opt-naive, lap-smart, lap-naive, gauss-smart, gauss-naive
1e-12, 247.34455994829904, 247.34455994829904, 270.37873935368606, 270.37873935368606, 447.1097068654986, 447.5472251432898
1.05e-12, 246.85665830661424, 246.85665830661424, 269.8908377119917, 269.8908377119917, 446.17166432715857, 446.68162692769323
1.1025e-12, 246.3687566649299, 246.3687566649299, 269.4029360702974, 269.4029360702974, 445.2323002148931, 445.3720860184332
1.1576250000000001e-12, 245.88085502324606, 245.88085502324606, 268.91503442860306, 268.91503442860306, 444.2946689401166, 444.50787220450366
1.2155062500000002e-12, 245.39295338156273, 245.39295338156273, 268.42713278690877, 268.42713278690877, 443.35576283210685, 443.64315347793905
1.2762815625000002e-12, 244.90505173987998, 244.90505173987998, 267.9392311452144, 267.9392311452144, 442.4166641596647, 442.557217780674
1.3400956406250003e-12, 244.4171500981978, 244.4171500981978, 267.4513295035201, 267.4513295035201, 441.4793353541138, 441.694747495302
1.4071004226562504e-12, 243.92924845651623, 243.92924845651623, 266.9634278618258, 266.9634278618258, 440.5397836390319, 440.83182658478273
1.477455443789063e-12, 243.44134681483527, 243.44134681483527, 266.4755262201315, 266.4755262201315, 439.60190831546805, 439.74836678386737
1.5513282159785162e-12, 242.95344517315502, 242.95344517315502, 265.98762457843713, 265.98762457843713, 438.6655733675085, 438.8865457105828
1.628894626777442e-12, 242.46554353147542, 242.46554353147542, 265.49972293674284, 265.49972293674284, 437.72795461598173, 438.0259631383302
1.7103393581163143e-12, 241.9776418897966, 241.9776418897966, 265.0118212950485, 265.0118212950485, 436.79056690269755, 436.94469867565624
1.7958563260221302e-12, 241.48974024811852, 241.48974024811852, 264.5239196533542, 264.5239196533542, 435.85219481272304, 436.0849965171558
1.885649142323237e-12, 241.00183860644128, 241.00183860644128, 264.03601801165985, 264.03601801165985, 434.9132974984573, 435.22599948381975
1.9799315994393987e-12, 240.5139369647649, 240.5139369647649, 263.54811636996556, 263.54811636996556, 433.9776438918549, 434.14680125192154
2.078928179411369e-12, 240.02603532308942, 240.02603532308942, 263.0602147282712, 263.0602147282712, 433.039502354986, 433.28839504923855
2.1828745883819375e-12, 239.53813368141485, 239.53813368141485, 262.5723130865769, 262.5723130865769, 432.10072328673357, 432.4307177259299
2.2920183178010346e-12, 239.0502320397413, 239.0502320397413, 262.08441144488256, 262.08441144488256, 431.16415052665747, 431.3545941067223
2.4066192336910866e-12, 238.56233039806875, 238.56233039806875, 261.59650980318827, 261.59650980318827, 430.226779227786, 430.497999410266
2.526950195375641e-12, 238.0744287563973, 238.0744287563973, 261.1086081614939, 261.1086081614939, 429.2888287705302, 429.422904819573
2.653297705144423e-12, 237.586527114727, 237.586527114727, 260.6207065197996, 260.6207065197996, 428.3523853363377, 428.5673667185189
2.7859625904016444e-12, 237.09862547305792, 237.09862547305792, 260.1328048781053, 260.1328048781053, 427.4150224123827, 427.7119143731399
2.9252607199217266e-12, 236.6107238313901, 236.6107238313901, 259.644903236411, 259.644903236411, 426.4797470756482, 426.6393621173527
3.0715237559178132e-12, 236.1228221897236, 236.1228221897236, 259.15700159471663, 259.15700159471663, 425.54237753819865, 425.78523708068525
3.225099943713704e-12, 235.63492054805846, 235.63492054805846, 258.66909995302234, 258.66909995302234, 424.6057793825555, 424.931553362645
3.3863549408993892e-12, 235.1470189063948, 235.1470189063948, 258.18119831132805, 258.18119831132805, 423.66866433218854, 423.8611571972948
3.555672687944359e-12, 234.6591172647327, 234.6591172647327, 257.6932966696337, 257.6932966696337, 422.7308888393312, 423.0091127537946
3.733456322341577e-12, 234.17121562307221, 234.17121562307221, 257.2053950279394, 257.2053950279394, 421.7959028018404, 421.93996745212786
3.9201291384586556e-12, 233.6833139814134, 233.6833139814134, 256.71749338624505, 256.71749338624505, 420.85847320932913, 421.088624071659
4.116135595381589e-12, 233.19541233975633, 233.19541233975633, 256.22959174455076, 256.22959174455076, 419.92271119657806, 420.2382348125053
4.321942375150668e-12, 232.70751069810115, 232.70751069810115, 255.7416901028564, 255.7416901028564, 418.98542272831014, 419.17145180467594
4.538039493908202e-12, 232.2196090564479, 232.2196090564479, 255.25378846116212, 255.25378846116212, 418.04836500937427, 418.32152404493496
4.764941468603613e-12, 231.73170741479674, 231.73170741479674, 254.76588681946777, 254.76588681946777, 417.1146771491885, 417.2567396664509
5.003188542033794e-12, 231.24380577314773, 231.24380577314773, 254.27798517777347, 254.27798517777347, 416.17684979413553, 416.4082706187318
5.253347969135483e-12, 230.75590413150098, 230.75590413150098, 253.79008353607912, 253.79008353607912, 415.2403173864385, 415.5601399560992
5.516015367592258e-12, 230.2680024898566, 230.2680024898566, 253.30218189438483, 253.30218189438483, 414.3047102641081, 414.4972372341221
5.791816135971871e-12, 229.78010084821477, 229.78010084821477, 252.81428025269048, 252.81428025269048, 413.3685971568792, 413.6504285080091
6.081406942770464e-12, 229.2921992065755, 229.2921992065755, 252.3263786109962, 252.3263786109962, 412.4330795521591, 412.589184607199
6.385477289908988e-12, 228.804297564939, 228.804297564939, 251.83847696930184, 251.83847696930184, 411.4981923176245, 411.7433113532553
6.7047511544044374e-12, 228.31639592330538, 228.31639592330538, 251.35057532760754, 251.35057532760754, 410.5624864243149, 410.89805251136204
7.03998871212466e-12, 227.82849428167484, 227.82849428167484, 250.8626736859132, 250.8626736859132, 409.62636568226316, 409.8392255411175
7.391988147730894e-12, 227.34059264004745, 227.34059264004745, 250.3747720442189, 250.3747720442189, 408.69185192681545, 408.9949507253648
7.761587555117438e-12, 226.85269099842338, 226.85269099842338, 249.88687040252455, 249.88687040252455, 407.75555772326385, 407.93762713368807
8.14966693287331e-12, 226.3647893568029, 226.3647893568029, 249.39896876083026, 249.39896876083026, 406.8200430615066, 407.09463530666454
8.557150279516976e-12, 225.87688771518606, 225.87688771518606, 248.9110671191359, 248.9110671191359, 405.88580834072576, 406.03879732991913
8.985007793492825e-12, 225.3889860735731, 225.3889860735731, 248.42316547744161, 248.42316547744161, 404.9490206739395, 405.1969927514054
9.434258183167467e-12, 224.90108443196422, 224.90108443196422, 247.93526383574726, 247.93526383574726, 404.0148106142883, 404.14276032811864
9.90597109232584e-12, 224.4131827903596, 224.4131827903596, 247.44736219405297, 247.44736219405297, 403.0790560116354, 403.30201393913296
1.0401269646942133e-11, 223.92528114875947, 223.92528114875947, 246.95946055235862, 246.95946055235862, 402.1449231237623, 402.4619663979658
1.0921333129289241e-11, 223.43737950716405, 223.43737950716405, 246.47155891066433, 246.47155891066433, 401.21000028579215, 401.40998689949043
1.1467399785753704e-11, 222.94947786557356, 222.94947786557356, 245.98365726896998, 245.98365726896998, 400.27675470477146, 400.57085115048505
1.204076977504139e-11, 222.4615762239883, 222.4615762239883, 245.49575562727568, 245.49575562727568, 399.3397475670425, 399.520478691719
1.264280826379346e-11, 221.97367458240842, 221.97367458240842, 245.00785398558133, 245.00785398558133, 398.40572073546645, 398.6826730169365
1.3274948676983133e-11, 221.48577294083432, 221.48577294083432, 244.51995234388704, 244.51995234388704, 397.4722891183299, 397.6338430388576
1.393869611083229e-11, 220.99787129926625, 220.99787129926625, 244.0320507021927, 244.0320507021927, 396.537387543108, 396.7971746796011
1.4635630916373903e-11, 220.50996965770446, 220.50996965770446, 243.54414906049843, 243.54414906049843, 395.6036155421364, 395.7499183125232
1.53674124621926e-11, 220.02206801614932, 220.02206801614932, 243.0562474188041, 243.0562474188041, 394.66980411797977, 394.91433024966915
1.613578308530223e-11, 219.5341663746011, 219.5341663746011, 242.56834577710978, 242.56834577710978, 393.7340285532689, 393.8687652027365
1.694257223956734e-11, 219.04626473306018, 219.04626473306018, 242.08044413541546, 242.08044413541546, 392.8013302778826, 393.0343171842587
1.778970085154571e-11, 218.55836309152699, 218.55836309152699, 241.59254249372114, 241.59254249372114, 391.8671496116386, 392.20041474820874
1.8679185894122997e-11, 218.0704614500018, 218.0704614500018, 241.10464085202682, 241.10464085202682, 390.9336609172531, 391.1570803747847
1.961314518882915e-11, 217.5825598084851, 217.5825598084851, 240.6167392103325, 240.6167392103325, 389.99916449747576, 390.32434116715694
2.0593802448270607e-11, 217.09465816697724, 217.09465816697724, 240.12883756863818, 240.12883756863818, 389.06494676821836, 389.28266785308324
2.162349257068414e-11, 216.60675652547874, 216.60675652547874, 239.64093592694385, 239.64093592694385, 388.1321397338392, 388.4510098118034
2.2704667199218346e-11, 216.11885488399002, 216.11885488399002, 239.15303428524953, 239.15303428524953, 387.199013101452, 387.4109149597292
2.3839900559179263e-11, 215.6309532425116, 215.6309532425116, 238.6651326435552, 238.6651326435552, 386.2658427442568, 386.58053141761206
2.503189558713823e-11, 215.14305160104394, 215.14305160104394, 238.1772310018609, 238.1772310018609, 385.3321445135394, 385.54197346307916
2.628349036649514e-11, 214.65514995958762, 214.65514995958762, 237.68932936016657, 237.68932936016657, 384.39847717883674, 384.71275241998654
2.7597664884819898e-11, 214.16724831814324, 214.16724831814324, 237.20142771847225, 237.20142771847225, 383.46607411029737, 383.67582863110596
2.8977548129060893e-11, 213.6793466767113, 213.6793466767113, 236.71352607677792, 236.71352607677792, 382.5320759108926, 382.8477517167528
3.042642553551394e-11, 213.19144503529253, 213.19144503529253, 236.2256244350836, 236.2256244350836, 381.5989577999147, 381.81248525873656
3.194774681228964e-11, 212.70354339388751, 212.70354339388751, 235.73772279338928, 235.73772279338928, 380.66646610769675, 380.9855102699869
3.354513415290412e-11, 212.21564175249694, 212.21564175249694, 235.24982115169496, 235.24982115169496, 379.7347078494349, 379.9518508898241
3.522239086054933e-11, 211.7277401111216, 211.7277401111216, 234.76191951000064, 234.76191951000064, 378.8017265328122, 379.1260626809469
3.6983510403576795e-11, 211.2398384697622, 211.2398384697622, 234.27401786830632, 234.27401786830632, 377.8688069387871, 378.09404206974233
3.883268592375564e-11, 210.7519368284195, 210.7519368284195, 233.786116226612, 233.786116226612, 376.93602637374283, 377.26943620665077
4.077432021994342e-11, 210.2640351870944, 210.2640351870944, 233.29821458491767, 233.29821458491767, 376.00455943865813, 376.23903212228356
4.2813036230940594e-11, 209.77613354578781, 209.77613354578781, 232.81031294322335, 232.81031294322335, 375.0712533549404, 375.41557907979086
4.495368804248763e-11, 209.28823190450055, 209.28823190450055, 232.32241130152903, 232.32241130152903, 374.13922178271093, 374.386808919762
4.720137244461201e-11, 208.80033026323366, 208.80033026323366, 231.8345096598347, 231.8345096598347, 373.2073712480059, 373.35892345999474
4.956144106684261e-11, 208.31242862198815, 208.31242862198815, 231.3466080181404, 231.3466080181404, 372.27486365517086, 372.5373534588259
5.203951312018474e-11, 207.82452698076509, 207.82452698076509, 230.85870637644607, 230.85870637644607, 371.34256854476655, 371.51111736987014
5.464148877619398e-11, 207.33662533956561, 207.33662533956561, 230.37080473475174, 230.37080473475174, 370.4114168492512, 370.6907369528386
5.737356321500368e-11, 206.8487236983908, 206.8487236983908, 229.88290309305742, 229.88290309305742, 369.480199169673, 369.66609300668
6.024224137575386e-11, 206.36082205724202, 206.36082205724202, 229.3950014513631, 229.3950014513631, 368.54707498589966, 368.8468912156
6.325435344454156e-11, 205.8729204161205, 205.8729204161205, 228.9070998096688, 228.9070998096688, 367.61715065160047, 367.8239162625058
6.641707111676864e-11, 205.38501877502762, 205.38501877502762, 228.41919816797449, 228.41919816797449, 366.68558350442953, 367.0058669045187
6.973792467260708e-11, 204.8971171339648, 204.8971171339648, 227.93129652628016, 227.93129652628016, 365.75510464946643, 365.98450955846647
7.322482090623744e-11, 204.40921549293358, 204.40921549293358, 227.44339488458584, 227.44339488458584, 364.82322975372216, 365.1676640369219
7.688606195154931e-11, 203.9213138519355, 203.9213138519355, 226.95549324289152, 226.95549324289152, 363.892159295353, 364.14794150397773
8.073036504912679e-11, 203.43341221097225, 203.43341221097225, 226.4675916011972, 226.4675916011972, 362.9608788128625, 363.1291628930103
8.476688330158312e-11, 202.94551057004554, 202.94551057004554, 225.97968995950288, 225.97968995950288, 362.03026922654055, 362.31418196481286
8.900522746666228e-11, 202.4576089291572, 202.4576089291572, 225.49178831780856, 225.49178831780856, 361.0998331859244, 361.2970337423763
9.34554888399954e-11, 201.96970728830917, 201.96970728830917, 225.00388667611423, 225.00388667611423, 360.1675480624741, 360.4832408694762
9.812826328199518e-11, 201.48180564750345, 201.48180564750345, 224.5159850344199, 224.5159850344199, 359.23690649620954, 359.46774396957045
1.0303467644609494e-10, 200.99390400674218, 200.99390400674218, 224.0280833927256, 224.0280833927256, 358.3078308560493, 358.6551201558143
1.0818641026839969e-10, 200.50600236602753, 200.50600236602753, 223.54018175103127, 223.54018175103127, 357.3765646380666, 357.64126732841737
1.1359573078181967e-10, 200.0181007253619, 200.0181007253619, 223.05228383927758, 223.05228383927758, 356.4469210268916, 356.6283369232574
1.1927551732091066e-10, 199.53019908474772, 199.53019908474772, 222.56438173218038, 222.56438173218038, 355.5154655517604, 355.817621048483
1.252392931869562e-10, 199.04229744418748, 199.04229744418748, 222.07647920400441, 222.07647920400441, 354.5870601115466, 354.80633974004877
1.3150125784630403e-10, 198.55439580368397, 198.55439580368397, 221.58857545163985, 221.58857545163985, 353.65642107537445, 353.99680724603576
1.3807632073861924e-10, 198.06649416324, 198.06649416324, 221.1006730058808, 221.1006730058808, 352.72647654714547, 352.9871898717976
1.4498013677555022e-10, 197.57859252285857, 197.57859252285857, 220.61277174707445, 220.61277174707445, 351.79707266403085, 351.97850833749925
1.5222914361432773e-10, 197.09069088254276, 197.09069088254276, 220.12487192865632, 220.12487192865632, 350.8671477689916, 351.1708622953566
1.5984060079504413e-10, 196.6027892422959, 196.6027892422959, 219.63696959238055, 219.63696959238055, 349.9370318181789, 350.1638336502734
1.6783263083479634e-10, 196.11488760212137, 196.11488760212137, 219.14906662767407, 219.14906662767407, 349.00846649545855, 349.3573803609384
1.7622426237653616e-10, 195.62698596202287, 195.62698596202287, 218.6611656159855, 218.6611656159855, 348.0782946556583, 348.3520033567545
1.8503547549536297e-10, 195.13908432200415, 195.13908432200415, 218.17326607431073, 218.17326607431073, 347.1490029242698, 347.3475786476264
1.9428724927013112e-10, 194.6511826820692, 194.6511826820692, 217.68536186116398, 217.68536186116398, 346.220874384126, 346.54303213772374
2.0400161173363768e-10, 194.16328104222222, 194.16328104222222, 217.19746130791503, 217.19746130791503, 345.2908872651099, 345.54026134553555
2.1420169232031958e-10, 193.67537940246766, 193.67537940246766, 216.70956044368177, 216.70956044368177, 344.3623865063743, 344.5384428866814
2.2491177693633557e-10, 193.18747776281003, 193.18747776281003, 216.22165806154834, 216.22165806154834, 343.43416159485804, 343.73579961026246
2.3615736578315236e-10, 192.69957612325422, 192.69957612325422, 215.73375759515423, 215.73375759515423, 342.5049371347834, 342.7356486917066
2.4796523407231e-10, 192.21167448380538, 192.21167448380538, 215.2458550579931, 215.2458550579931, 341.5771598087244, 341.7364420794457
2.6036349577592553e-10, 191.72377284446878, 191.72377284446878, 214.7579517106479, 214.7579517106479, 340.6489157607535, 340.93570798783367
2.733816705647218e-10, 191.23587120525008, 191.23587120525008, 214.2700512872756, 214.2700512872756, 339.72042968706523, 339.93816687860203
2.8705075409295795e-10, 190.74796956615518, 190.74796956615518, 213.78215022573465, 213.78215022573465, 338.79144522080867, 339.1386316995082
3.0140329179760584e-10, 190.26006792719022, 190.26006792719022, 213.29424545305417, 213.29424545305417, 337.8633282119128, 338.1427630450557
3.1647345638748616e-10, 189.77216628836177, 189.77216628836177, 212.80634731946768, 212.80634731946768, 336.9355054330261, 337.1478476744798
3.3229712920686047e-10, 189.28426464967657, 189.28426464967657, 212.3184455107206, 212.3184455107206, 336.00716467972387, 336.3502307190169
3.489119856672035e-10, 188.79636301114184, 188.79636301114184, 211.8305416416561, 211.8305416416561, 335.08020504922405, 335.3569868108889
3.663575849505637e-10, 188.30846137276507, 188.30846137276507, 211.34263999996176, 211.34263999996176, 334.1520854187281, 334.36470097443055
3.846754641980919e-10, 187.8205597345542, 187.8205597345542, 210.8547377810417, 210.8547377810417, 333.22436798913026, 333.5690029700309
4.039092374079965e-10, 187.33265809651755, 187.33265809651755, 210.36683737625972, 210.36683737625972, 332.2980036237626, 332.57839520262854
4.2410469927839634e-10, 186.8447564586637, 186.8447564586637, 209.87893455655365, 209.87893455655365, 331.37021678814966, 331.58874184214943
4.4530993424231616e-10, 186.35685482100192, 186.35685482100192, 209.3910349093767, 209.3910349093767, 330.4430971500985, 330.7949650460008
4.67575430954432e-10, 185.86895318354175, 185.86895318354175, 208.90313267407598, 208.90313267407598, 329.51730786765506, 329.8069955736983
4.909542025021536e-10, 185.3810515462933, 185.3810515462933, 208.41523159772106, 208.41523159772106, 328.58995873953893, 328.8199898479595
5.155019126272612e-10, 184.89314990926715, 184.89314990926715, 207.92733017139417, 207.92733017139417, 327.66152673104875, 327.833943675708
5.412770082586244e-10, 184.40524827247435, 184.40524827247435, 207.439427299029, 207.439427299029, 326.7362803618381, 327.0428166551528
5.683408586715556e-10, 183.91734663592666, 183.91734663592666, 206.95152663405756, 206.95152663405756, 325.80950563487517, 326.05845590791574
5.967579016051334e-10, 183.42944499963636, 183.42944499963636, 206.46362489934205, 206.46362489934205, 324.8835219886656, 325.0750601514848
6.265957966853901e-10, 182.94154336361618, 182.94154336361618, 205.97572299187277, 205.97572299187277, 323.95691586660183, 324.2858665421873
6.579255865196596e-10, 182.45364172787976, 182.45364172787976, 205.4878207595675, 205.4878207595675, 323.02965982199356, 323.3041634783105
6.908218658456426e-10, 181.9657400924412, 181.9657400924412, 204.9999196803598, 204.9999196803598, 322.10538502698694, 322.3234236973721
7.253629591379248e-10, 181.47783845731544, 181.47783845731544, 204.51201727337755, 204.51201727337755, 321.17930665509886, 321.53616716126726
7.616311070948211e-10, 180.9899368225181, 180.9899368225181, 204.0241162876443, 204.0241162876443, 320.25257115992946, 320.55712065363576
7.997126624495622e-10, 180.50203518806563, 180.50203518806563, 203.5362148541916, 203.5362148541916, 319.32705502235046, 319.57904527914445
8.396982955720403e-10, 180.01413355397526, 180.01413355397526, 203.04831261752122, 203.04831261752122, 318.4016824479439, 318.6019402139289
8.816832103506424e-10, 179.52623192026505, 179.52623192026505, 202.56041160543117, 202.56041160543117, 317.4754513418256, 317.81735196563403
9.257673708681746e-10, 179.03833028695408, 179.03833028695408, 202.0725097238876, 202.0725097238876, 316.5504217371828, 316.841944809819
9.720557394115833e-10, 178.55042865406224, 178.55042865406224, 201.58460756823064, 201.58460756823064, 315.62659550720787, 315.86751171346003
1.0206585263821626e-09, 178.06252702161055, 178.06252702161055, 201.09670592653632, 201.09670592653632, 314.7020592092844, 314.89405217060784
1.0716914527012707e-09, 177.57462538962102, 177.57462538962102, 200.60880506180752, 200.60880506180752, 313.7757934266104, 314.11213904230004
1.1252760253363342e-09, 177.08672375811668, 177.08672375811668, 200.12090332145087, 200.12090332145087, 312.85054416940835, 313.1403829813752
1.1815398266031509e-09, 176.59882212712185, 176.59882212712185, 199.63300097502594, 199.63300097502594, 311.9264641672725, 312.16960448519114
1.2406168179333084e-09, 176.11092049666203, 176.11092049666203, 199.14509955705563, 199.14509955705563, 311.0016450485916, 311.1998017249675
1.3026476588299739e-09, 175.62301886676389, 175.62301886676389, 198.65719804320358, 198.65719804320358, 310.07798272899805, 310.42057094301805
1.3677800417714726e-09, 175.13511723745557, 175.13511723745557, 198.16929668560326, 198.16929668560326, 309.1530663438855, 309.4524791304668
1.4361690438600463e-09, 174.64721560876657, 174.64721560876657, 197.68139454142982, 197.68139454142982, 308.22871539171325, 308.48536699862825
1.5079774960530486e-09, 174.1593139807278, 174.1593139807278, 197.19349293654716, 197.19349293654716, 307.3055036554529, 307.51923336704317
1.5833763708557011e-09, 173.67141235337186, 173.67141235337186, 196.70559178567493, 196.70559178567493, 306.381522007901, 306.74269528869644
1.6625451893984861e-09, 173.18351072673278, 173.18351072673278, 196.217689676531, 196.217689676531, 305.4581573497647, 305.77827830900895
1.7456724488684105e-09, 172.69560910084653, 172.69560910084653, 195.7297879076395, 195.7297879076395, 304.5335353201216, 304.81484408726817
1.832956071311831e-09, 172.20770747575062, 172.20770747575062, 195.24188626594517, 195.24188626594517, 303.6100214951961, 303.8523938798317
1.9246038748774227e-09, 171.71980585148464, 171.71980585148464, 194.75398465309374, 194.75398465309374, 302.68762012745805, 302.89092753214646
2.020834068621294e-09, 171.2319042280901, 171.2319042280901, 194.26608331356312, 194.26608331356312, 301.7644265881996, 302.1178246661596
2.121875772052359e-09, 170.74400260561055, 170.74400260561055, 193.778181541062, 193.778181541062, 300.84233477134467, 301.15808231131155
2.2279695606549767e-09, 170.25610098409174, 170.25610098409174, 193.29027984953655, 193.29027984953655, 299.9192358366956, 300.19932644733154
2.339368038687726e-09, 169.7681993635817, 169.7681993635817, 192.80237835021694, 192.80237835021694, 298.9965333280999, 299.2415585604242
2.4563364406221123e-09, 169.28029774413085, 169.28029774413085, 192.31447657292765, 192.31447657292765, 298.07302856445136, 298.28477921755484
2.579153262653218e-09, 168.79239612579218, 168.79239612579218, 191.82657518950947, 191.82657518950947, 297.1505994712831, 297.515125867918
2.708110925785879e-09, 168.30449450862127, 168.30449450862127, 191.33867328133977, 191.33867328133977, 296.22924901152345, 296.5600780444363
2.843516472075173e-09, 167.8165928926766, 167.8165928926766, 190.85077193247554, 190.85077193247554, 295.3070693973947, 295.60602065795655
2.985692295678932e-09, 167.3286912780194, 167.3286912780194, 190.36287027218884, 190.36287027218884, 294.3847889352063, 294.65295595997213
3.1349769104628786e-09, 166.84078966471398, 166.84078966471398, 189.87496836488896, 189.87496836488896, 293.4639492165442, 293.70088458516597
3.291725755986023e-09, 166.35288805282806, 166.35288805282806, 189.38706675692234, 189.38706675692234, 292.5404111254453, 292.7498073521659
3.456312043785324e-09, 165.86498644243258, 165.86498644243258, 188.89916527583608, 188.89916527583608, 291.61980925653967, 291.98435987478626
3.6291276459745904e-09, 165.37708483360205, 165.37708483360205, 188.4112634964777, 188.4112634964777, 290.69837455725036, 291.0350226787046
3.81058402827332e-09, 164.88918322641462, 164.88918322641462, 187.9233617965129, 187.9233617965129, 289.77799151539284, 290.0866820681999
4.001113229686986e-09, 164.4012816209526, 164.4012816209526, 187.4354602935578, 187.4354602935578, 288.85675857012853, 289.1393393719103
4.201168891171336e-09, 163.91338001730222, 163.91338001730222, 186.94755870471656, 186.94755870471656, 287.9362223301045, 288.1929951220004
4.411227335729903e-09, 163.42547841555398, 163.42547841555398, 186.45965687426133, 186.45965687426133, 287.0145399628335, 287.24765081236285
4.631788702516399e-09, 162.93757681580308, 162.93757681580308, 185.9717552805063, 185.9717552805063, 286.0938935301468, 286.303307168868
4.863378137642219e-09, 162.44967521814934, 162.44967521814934, 185.48385368446844, 185.48385368446844, 285.17428439171533, 285.5428333399678
5.10654704452433e-09, 161.96177362269765, 161.96177362269765, 184.99595199929178, 184.99595199929178, 284.2538322942034, 284.6002404321336
5.361874396750547e-09, 161.47387202955804, 161.47387202955804, 184.508050430068, 184.508050430068, 283.33252887325517, 283.6586504104874
5.629968116588074e-09, 160.9859704388462, 160.9859704388462, 184.0201486996342, 184.0201486996342, 282.4122513677389, 282.7180652286984
5.911466522417479e-09, 160.4980688506835, 160.4980688506835, 183.532247104892, 183.532247104892, 281.4930020554369, 281.77848511552503
6.207039848538353e-09, 160.01016726519734, 160.01016726519734, 183.04434543636793, 183.04434543636793, 280.5728882337405, 280.8399112312903
6.517391840965271e-09, 159.5222656825216, 159.5222656825216, 182.55644383726053, 182.55644383726053, 279.65379858106553, 279.90234468906
6.8432614330135345e-09, 159.03436410279681, 159.03436410279681, 182.0685422523488, 182.0685422523488, 278.7355201535706, 278.96578618330494
7.185424504664212e-09, 158.54646252617047, 158.54646252617047, 181.58064060292895, 181.58064060292895, 277.816117374744, 278.03023731295895
7.544695729897422e-09, 158.05856095279756, 158.05856095279756, 181.09273888765824, 181.09273888765824, 276.8969746184468, 277.27627127991116
7.921930516392294e-09, 157.5706593828407, 157.5706593828407, 180.60483723194938, 180.60483723194938, 275.9781738752878, 276.34248722826555
8.31802704221191e-09, 157.08275781647072, 157.08275781647072, 180.1169356369702, 180.1169356369702, 275.0603082164891, 275.4097150742883
8.733928394322505e-09, 156.59485625386694, 156.59485625386694, 179.62903403976657, 179.62903403976657, 274.14125708054473, 274.4779556938357
9.17062481403863e-09, 156.1069546952177, 156.1069546952177, 179.1411323557002, 179.1411323557002, 273.2232241942124, 273.5472106465115
9.629156054740563e-09, 155.6190531407207, 155.6190531407207, 178.65323074283037, 178.65323074283037, 272.30434087254963, 272.6174802794163
1.011061385747759e-08, 155.13115159058356, 155.13115159058356, 178.16532902976104, 178.16532902976104, 271.3864753975899, 271.68876614653345
1.061614455035147e-08, 154.6432500450243, 154.6432500450243, 177.67742746127186, 177.67742746127186, 270.46775796428136, 270.7610690088703
1.1146951777869044e-08, 154.15534850427179, 154.15534850427179, 177.1895257647982, 177.1895257647982, 269.5500592015867, 269.83439001771825
1.1704299366762496e-08, 153.66744696856637, 153.66744696856637, 176.7016241041327, 176.7016241041327, 268.6333801271665, 268.90873015752607
1.2289514335100622e-08, 153.17954543816037, 153.17954543816037, 176.21372253922658, 176.21372253922658, 267.7158493158122, 267.9840903636692
1.2903990051855654e-08, 152.69164391331884, 152.69164391331884, 175.7258208287025, 175.7258208287025, 266.79746801523896, 267.0604717049749
1.3549189554448438e-08, 152.20374239431987, 152.20374239431987, 175.23791922797824, 175.23791922797824, 265.8819805003679, 266.1378753467033
1.422664903217086e-08, 151.71584088145573, 151.71584088145573, 174.7500175472648, 174.7500175472648, 264.963773540347, 265.2163022392244
1.4937981483779405e-08, 151.22793937503306, 151.22793937503306, 174.2621159167188, 174.2621159167188, 264.04846263120936, 264.2957533421387
1.5684880557968375e-08, 150.740037875374, 150.740037875374, 173.77421433165088, 173.77421433165088, 263.132307369553, 263.3762298838297
1.6469124585866795e-08, 150.25213638281667, 150.25213638281667, 173.28631263602665, 173.28631263602665, 262.21531085445565, 262.4577327794747
1.7292580815160136e-08, 149.76423489771622, 149.76423489771622, 172.79841101680313, 172.79841101680313, 261.29934534025324, 261.5402630168136
1.8157209855918143e-08, 149.27633342044544, 149.27633342044544, 172.31050937816607, 172.31050937816607, 260.38254568028003, 260.62382183911075
1.9065070348714053e-08, 148.78843195139584, 148.78843195139584, 171.82260775685342, 171.82260775685342, 259.4667818678119, 259.70841022483165
2.0018323866149758e-08, 148.30053049097845, 148.30053049097845, 171.33470607910988, 171.33470607910988, 258.55205498400875, 258.79402921889744
2.1019240059457248e-08, 147.81262903962494, 147.81262903962494, 170.84680446910718, 170.84680446910718, 257.6365053118065, 257.88067985012947
2.207020206243011e-08, 147.32472759778844, 147.32472759778844, 170.35890278465433, 170.35890278465433, 256.7219984678593, 256.96836324293344
2.3173712165551617e-08, 146.83682616594484, 146.83682616594484, 169.8710011621235, 169.8710011621235, 255.80667928848695, 256.0570804858305
2.43323977738292e-08, 146.34892474459377, 146.34892474459377, 169.3830995272733, 169.3830995272733, 254.89131117940823, 255.1468324826081
2.554901766252066e-08, 145.86102333425984, 145.86102333425984, 168.8951978747153, 168.8951978747153, 253.97733970875382, 254.23762055983605
2.6826468545646695e-08, 145.37312193549394, 145.37312193549394, 168.40729625992145, 168.40729625992145, 253.06221894237527, 253.32944555565612
2.816779197292903e-08, 144.88522054887449, 144.88522054887449, 167.91939459260763, 167.91939459260763, 252.14926086609384, 252.42230874720187
2.957618157157548e-08, 144.3973191750087, 144.3973191750087, 167.4314929415289, 167.4314929415289, 251.23360238164332, 251.51621107491053
3.105499065015426e-08, 143.90941781453438, 143.90941781453438, 166.94359130162206, 166.94359130162206, 250.32089490645322, 250.61115368582327
3.260774018266197e-08, 143.42151646812104, 143.42151646812104, 166.4556896752493, 166.4556896752493, 249.40738331278362, 249.70713761647565
3.4238127191795076e-08, 142.93361513647173, 142.93361513647173, 165.9677880222057, 165.9677880222057, 248.49308013653425, 248.80416406228716
3.5950033551384834e-08, 142.4457138203247, 142.4457138203247, 165.47988640212907, 165.47988640212907, 247.57986299641465, 247.9022340314321
3.774753522895408e-08, 141.95781252045495, 141.95781252045495, 164.99198475308174, 164.99198475308174, 246.66767433738062, 247.00134864917004
3.963491199040179e-08, 141.46991123767646, 141.46991123767646, 164.50408309878242, 164.50408309878242, 245.75461870089345, 246.10150903103036
4.161665758992188e-08, 140.98200997284377, 140.98200997284377, 164.01618147042674, 164.01618147042674, 244.84266302969527, 245.20271623868805
4.369749046941798e-08, 140.4941087268541, 140.4941087268541, 163.52827981221787, 163.52827981221787, 243.92992411358136, 244.304971420703
4.588236499288888e-08, 140.0062075006497, 140.0062075006497, 163.040378175363, 163.040378175363, 243.01641844252526, 243.40827566367764
4.8176483242533325e-08, 139.51830629521973, 139.51830629521973, 162.55247653827763, 162.55247653827763, 242.10403638509726, 242.51263008393832
5.058530740465999e-08, 139.030405111603, 139.030405111603, 162.06457490097284, 162.06457490097284, 241.19277879066826, 241.4477470069239
5.3114572774892996e-08, 138.54250395089008, 138.54250395089008, 161.57667326241386, 161.57667326241386, 240.28078509147915, 240.5544765483296
5.577030141363765e-08, 138.05460281422626, 138.05460281422626, 161.08877162071954, 161.08877162071954, 239.36992905301298, 239.6622599955995
5.855881648431953e-08, 137.56670170281387, 137.56670170281387, 160.60086997618137, 160.60086997618137, 238.45970180231544, 238.77109853927175
6.148675730853551e-08, 137.07880061791556, 137.07880061791556, 160.11296832365326, 160.11296832365326, 237.54897912768914, 237.88099327197756
6.45610951739623e-08, 136.59089956085705, 136.59089956085705, 159.62506669485632, 159.62506669485632, 236.63753804429575, 236.991945324154
6.778914993266042e-08, 136.1029985330303, 136.1029985330303, 159.13716504333544, 159.13716504333544, 235.72726704868688, 236.10395585015164
7.117860742929345e-08, 135.61509753589687, 135.61509753589687, 158.649263402421, 158.649263402421, 234.81630657706148, 235.2170259620842
7.473753780075813e-08, 135.12719657099143, 135.12719657099143, 158.1613617607267, 158.1613617607267, 233.9065313645211, 234.331156842753
7.847441469079604e-08, 134.6392956399254, 134.6392956399254, 157.67346011549546, 157.67346011549546, 232.99609675211542, 233.27851828785984
8.239813542533584e-08, 134.1513947443907, 134.1513947443907, 157.18555848053808, 157.18555848053808, 232.0871622053995, 232.3950492345209
8.651804219660263e-08, 133.66349388616393, 133.66349388616393, 156.6976568414102, 156.6976568414102, 231.176854876146, 231.5126447820791
9.084394430643277e-08, 133.1755930671105, 133.1755930671105, 156.20975520277122, 156.20975520277122, 230.267770537493, 230.63130611076565
9.538614152175442e-08, 132.68769228918904, 132.68769228918904, 155.72185355351138, 155.72185355351138, 229.35990929950543, 229.75103437883067
1.0015544859784214e-07, 132.1997915544561, 132.1997915544561, 155.2339519134798, 155.2339519134798, 228.45136914076312, 228.87183071846331
1.0516322102773425e-07, 131.7118908650712, 131.7118908650712, 154.7460502728412, 154.7460502728412, 227.54177832402127, 227.82752231528835
1.1042138207912097e-07, 131.22399022330166, 131.22399022330166, 154.2581486341632, 154.2581486341632, 226.63345193878345, 226.9507360761256
1.1594245118307701e-07, 130.73608963152822, 130.73608963152822, 153.77024698768105, 153.77024698768105, 225.72453719412016, 226.07502186667338
1.2173957374223087e-07, 130.24818909225073, 130.24818909225073, 153.28234534598676, 153.28234534598676, 224.8169046178493, 225.20038087393152
1.2782655242934243e-07, 129.76028860809393, 129.76028860809393, 152.7944437034239, 152.7944437034239, 223.90921103246268, 224.32681427396528
1.3421788005080957e-07, 129.27238818181388, 129.27238818181388, 152.3065420650383, 152.3065420650383, 223.00174239230736, 223.28954226777748
1.4092877405335006e-07, 128.78448781630436, 128.78448781630436, 151.8186404190111, 151.8186404190111, 222.0955819495807, 222.41840795296284
1.4797521275601756e-07, 128.2965875146039, 128.2965875146039, 151.33073878069305, 151.33073878069305, 221.18888826724395, 221.54835202740387
1.5537397339381845e-07, 127.808687279903, 127.808687279903, 150.84283714114238, 150.84283714114238, 220.28112215155284, 220.67937569886658
1.631426720635094e-07, 127.32078711555151, 127.32078711555151, 150.35493549842727, 150.35493549842727, 219.37462502555553, 219.81148017512947
1.7129980566668488e-07, 126.83288702506694, 126.83288702506694, 149.8670338547886, 149.8670338547886, 218.46948303057923, 218.78128983189364
1.7986479595001913e-07, 126.3449870121426, 126.3449870121426, 149.37913221371153, 149.37913221371153, 217.56262695177242, 217.91584169965694
1.888580357475201e-07, 125.85708708065646, 125.85708708065646, 148.8912305708415, 148.8912305708415, 216.6577010714191, 217.05147844133205
1.9830093753489612e-07, 125.36918723468042, 125.36918723468042, 148.40332892886724, 148.40332892886724, 215.7523105544391, 216.18820126391375
2.0821598441164095e-07, 124.88128747848995, 124.88128747848995, 147.9154272863731, 147.9154272863731, 214.84811303001547, 215.16376610713215
2.18626783632223e-07, 124.3933878165743, 124.3933878165743, 147.42752564467878, 147.42752564467878, 213.9410895375409, 214.30294880046114
2.2955812281383417e-07, 123.90548825364712, 123.90548825364712, 146.93962400370992, 146.93962400370992, 213.03737577348315, 213.4432217050947
2.410360289545259e-07, 123.4175887946579, 123.4175887946579, 146.45172236500952, 146.45172236500952, 212.13325961154007, 212.58458605260142
2.530878304022522e-07, 122.92968944480339, 122.92968944480339, 145.96382072331522, 145.96382072331522, 211.22853705924445, 211.56593677397163
2.6574222192236483e-07, 122.44179020954029, 122.44179020954029, 145.4759190809942, 145.4759190809942, 210.3247168361869, 210.7097736383581
2.790293330184831e-07, 121.95389109459813, 121.95389109459813, 144.98801743989674, 144.98801743989674, 209.421759802933, 209.85470613761387
2.929807996694073e-07, 121.4659921059929, 121.4659921059929, 144.5001157982024, 144.5001157982024, 208.51824233212773, 208.84048841005534
3.0762983965287765e-07, 120.97809325004138, 120.97809325004138, 144.0122141565081, 144.0122141565081, 207.61440562070126, 207.9879032680252
3.2301133163552156e-07, 120.49019453337614, 120.49019453337614, 143.52431251172038, 143.52431251172038, 206.7119282676355, 207.1364179855278
3.3916189821729765e-07, 120.00229596296145, 120.00229596296145, 143.0364108710081, 143.0364108710081, 205.81029781673362, 206.12665026228544
3.5611999312816256e-07, 119.51439754610972, 119.51439754610972, 142.54850922884611, 142.54850922884611, 204.9083848265482, 205.27765730207335
3.739259927845707e-07, 119.026499290499, 119.026499290499, 142.06060758670645, 142.06060758670645, 204.0062271347413, 204.42976847794816
3.9262229242379926e-07, 118.53860120419122, 118.53860120419122, 141.57270594557767, 141.57270594557767, 203.1029862484898, 203.42446942877737
4.1225340704498923e-07, 118.05070329565143, 118.05070329565143, 141.08480430388335, 141.08480430388335, 202.2024654480719, 202.57908300122108
4.328660773972387e-07, 117.56280557376783, 117.56280557376783, 140.59690266231726, 140.59690266231726, 201.30140626315534, 201.73480503056888
4.5450938126710066e-07, 117.07490804787315, 117.07490804787315, 140.10900102184428, 140.10900102184428, 200.40016549717245, 200.73399356128326
4.772348503304557e-07, 116.5870107277666, 116.5870107277666, 139.62109938014996, 139.62109938014996, 199.49993297321112, 199.89222817114313
5.010965928469785e-07, 116.09911362373744, 116.09911362373744, 139.1331977371263, 139.1331977371263, 198.5991973967647, 199.05157561031783
5.261514224893274e-07, 115.61121674658934, 115.61121674658934, 138.64529609522097, 138.64529609522097, 197.70017725554237, 198.055270854499
5.524589936137939e-07, 115.12332010766607, 115.12332010766607, 138.15739445362712, 138.15739445362712, 196.80019800605646, 197.21714117581706
5.800819432944836e-07, 114.63542371887871, 114.63542371887871, 137.66949281346393, 137.66949281346393, 195.90093158016413, 196.38012874568722
6.090860404592078e-07, 114.14752759273368, 114.14752759273368, 137.1815911705848, 137.1815911705848, 195.00131894511057, 195.38835007103037
6.395403424821682e-07, 113.65963174236288, 113.65963174236288, 136.69368952975847, 136.69368952975847, 194.10338994374973, 194.55387094796
6.715173596062767e-07, 113.17173618155459, 113.17173618155459, 136.2057878877335, 136.2057878877335, 193.20440260528258, 193.56521900640928
7.050932275865906e-07, 112.68384092478668, 112.68384092478668, 135.7178862461179, 135.7178862461179, 192.30542382708413, 192.73328055270565
7.403478889659202e-07, 112.19594598726067, 112.19594598726067, 135.2299846039737, 135.2299846039737, 191.4076127887925, 191.7477648310551
7.773652834142162e-07, 111.70805138493826, 111.70805138493826, 134.7420829632791, 134.7420829632791, 190.51118737764207, 190.9183744764314
8.16233547584927e-07, 111.2201571345791, 111.2201571345791, 134.25418132029262, 134.25418132029262, 189.61281119391973, 190.09011222025785
8.570452249641734e-07, 110.7322632537808, 110.7322632537808, 133.76627967872784, 133.76627967872784, 188.71681400158582, 189.1091697831166
8.998974862123821e-07, 110.24436976102085, 110.24436976102085, 133.27837803777376, 133.27837803777376, 187.82002091852175, 188.2834663460714
9.448923605230013e-07, 109.75647667570044, 109.75647667570044, 132.79047639531572, 132.79047639531572, 186.92336421191087, 187.30568368346275
9.921369785491515e-07, 109.26858401819088, 109.26858401819088, 132.3025747539571, 132.3025747539571, 186.02743141880643, 186.48254664637363
1.041743827476609e-06, 108.78069180988186, 108.78069180988186, 131.81467311300878, 131.81467311300878, 185.13166927501055, 185.50793354150065
1.0938310188504396e-06, 108.29280007323253, 108.29280007323253, 131.32677147060397, 131.32677147060397, 184.23692425624094, 184.68737054748294
1.1485225697929617e-06, 107.80490883182486, 107.80490883182486, 130.838869828813, 130.838869828813, 183.34211229509918, 183.71593687205535
1.2059486982826098e-06, 107.31701811041992, 107.31701811041992, 130.35096818780914, 130.35096818780914, 182.44671250116454, 182.89795563237493
1.2662461331967403e-06, 106.8291279350166, 106.8291279350166, 129.86306654593946, 129.86306654593946, 181.55354414038283, 181.9297113465643
1.3295584398565774e-06, 106.34123833291368, 106.34123833291368, 129.37516490370237, 129.37516490370237, 180.658686422548, 181.1143196386688
1.3960363618494063e-06, 105.85334933277473, 105.85334933277473, 128.88726326236593, 128.88726326236593, 179.7648103869188, 180.14927479720808
1.4658381799418766e-06, 105.36546096469634, 105.36546096469634, 128.39936162059587, 128.39936162059587, 178.8729023985097, 179.33648046324177
1.5391300889389704e-06, 104.8775732602798, 104.8775732602798, 127.91145997897367, 127.91145997897367, 177.97833087219254, 178.37464521152813
1.616086593385919e-06, 104.38968625270623, 104.38968625270623, 127.42355833693587, 127.42355833693587, 177.08589363652533, 177.5644561647127
1.6968909230552151e-06, 103.90179997681564, 103.90179997681564, 126.93565669524155, 126.93565669524155, 176.1941731638114, 176.6058407416173
1.7817354692079759e-06, 103.41391446918985, 103.41391446918985, 126.44775505410803, 126.44775505410803, 175.30284186659563, 175.7982649646051
1.8708222426683748e-06, 102.92602976823947, 102.92602976823947, 125.95985341211698, 125.95985341211698, 174.41178480098284, 174.84287970460989
1.964363354801794e-06, 102.43814591429539, 102.43814591429539, 125.47195177070526, 125.47195177070526, 173.5203694729695, 174.0379252481446
2.0625815225418835e-06, 101.95026294970478, 101.95026294970478, 124.98405012860722, 124.98405012860722, 172.62856728163268, 173.08578058359564
2.1657105986689777e-06, 101.46238091893179, 101.46238091893179, 124.49614848724613, 124.49614848724613, 171.73859252091327, 172.13541455554295
2.273996128602427e-06, 100.97449986866349, 100.97449986866349, 124.0082468453077, 124.0082468453077, 170.847893283775, 171.3345620310271
2.3876959350325483e-06, 100.48661984792084, 100.48661984792084, 123.52034520349713, 123.52034520349713, 169.9592289731509, 170.387453028774
2.5070807317841757e-06, 99.99874090817548, 99.99874090817548, 123.0324435619578, 123.0324435619578, 169.0698562830307, 169.5892428718786
2.6324347683733847e-06, 99.5108631034721, 99.5108631034721, 122.5445419202424, 122.5445419202424, 168.18047703487167, 168.64540158173423
2.764056506792054e-06, 99.02298649055713, 99.02298649055713, 122.05664027862841, 122.05664027862841, 167.29309914519166, 167.70335409617385
2.902259332131657e-06, 98.53511112901367, 98.53511112901367, 121.56873863708711, 121.56873863708711, 166.40405645302226, 166.90927931612882
3.04737229873824e-06, 98.04723708140344, 98.04723708140344, 121.08083699526526, 121.08083699526526, 165.516437872289, 165.97051638167545
3.1997409136751523e-06, 97.55936441341547, 97.55936441341547, 120.59293535353625, 120.59293535353625, 164.6303335955119, 165.03355665923345
3.35972795935891e-06, 97.07149319402247, 97.07149319402247, 120.10503371172626, 120.10503371172626, 163.74254997869306, 164.24363808019794
3.5277143573268556e-06, 96.58362349564493, 96.58362349564493, 119.61713207022079, 119.61713207022079, 162.85596482562306, 163.3099800046218
3.7041000751931987e-06, 96.0957553943234, 96.0957553943234, 119.1292304283766, 119.1292304283766, 161.9693301133164, 162.52273875944906
3.889305078952859e-06, 95.60788896989945, 95.60788896989945, 118.64132878663946, 118.64132878663946, 161.0846286926025, 161.59239344960025
4.083770332900502e-06, 95.12002430620552, 95.12002430620552, 118.15342714506748, 118.15342714506748, 160.200041273712, 160.66386714586295
4.287958849545528e-06, 94.63216149126445, 94.63216149126445, 117.66552550336021, 117.66552550336021, 159.31397616784523, 159.73716331439934
4.502356792022804e-06, 94.1443006174988, 94.1443006174988, 117.17762386159193, 117.17762386159193, 158.43056755748967, 158.95562084864443
4.727474631623945e-06, 93.65644178195073, 93.65644178195073, 116.6897222199211, 116.6897222199211, 157.54545680954647, 158.03225365108477
4.963848363205142e-06, 93.16858508651272, 93.16858508651272, 116.20182057821557, 116.20182057821557, 156.66224113343807, 157.1107187835932
5.2120407813654e-06, 92.68073063817016, 92.68073063817016, 115.71391893649995, 115.71391893649995, 155.77910414766052, 156.33339687027197
5.47264282043367e-06, 92.19287854925544, 92.19287854925544, 115.22601729482592, 115.22601729482592, 154.89693639952782, 155.41521654242158
5.7462749614553535e-06, 91.70502893771547, 91.70502893771547, 114.73811565326685, 114.73811565326685, 154.01484704107781, 154.49887856173675
6.033588709528121e-06, 91.21718192739183, 91.21718192739183, 114.25021401148052, 114.25021401148052, 153.13327683340003, 153.5843865268194
6.3352681450045275e-06, 90.72933764831552, 90.72933764831552, 113.7623123698563, 113.7623123698563, 152.25156336526356, 152.81283405220134
6.652031552254754e-06, 90.24149623701598, 90.24149623701598, 113.27441072811192, 113.27441072811192, 151.3699156174536, 151.90172132627112
6.9846331298674916e-06, 89.75365783684575, 89.75365783684575, 112.7865090864176, 112.7865090864176, 150.49013840976713, 150.9924647843211
7.333864786360867e-06, 89.26582259832128, 89.26582259832128, 112.29860744473842, 112.29860744473842, 149.61041954872456, 150.08506810587096
7.70055802567891e-06, 88.77799067948074, 88.77799067948074, 111.81070580302966, 111.81070580302966, 148.7307529305422, 149.31932700629386
8.085585926962857e-06, 88.29016224625968, 88.29016224625968, 111.32280416140401, 111.32280416140401, 147.85170207480834, 148.4153349515287
8.489865223311001e-06, 87.80233747288553, 87.80233747288553, 110.834902519677, 110.834902519677, 146.97346918722803, 147.51321322788496
8.914358484476551e-06, 87.31451654229141, 87.31451654229141, 110.34700087793287, 110.34700087793287, 146.09531436349482, 146.61296559838598
9.36007640870038e-06, 86.82669964655125, 86.82669964655125, 109.85909923622668, 109.85909923622668, 145.21902865317932, 145.71459584904568
9.8280802291354e-06, 86.33888698733584, 86.33888698733584, 109.37119759460579, 109.37119759460579, 144.34102709601015, 144.8181077881258
1.031948424059217e-05, 85.8510787763922, 85.8510787763922, 108.88329595288458, 108.88329595288458, 143.46489664639114, 144.06132926409052
1.083545845262178e-05, 85.36327523604662, 85.36327523604662, 108.39539431119537, 108.39539431119537, 142.58884561750583, 143.1682855881122
1.1377231375252868e-05, 84.87547659973272, 84.87547659973272, 107.90749266949618, 107.90749266949618, 141.71287647316566, 142.27713443568004
1.1946092944015511e-05, 84.38768311254597, 84.38768311254597, 107.41959102782045, 107.41959102782045, 140.83878793878918, 141.38787970386048
1.2543397591216288e-05, 83.89989503182565, 83.89989503182565, 106.93168938604647, 106.93168938604647, 139.96299467481998, 140.50052531370486
1.3170567470777102e-05, 83.4121126277661, 83.4121126277661, 106.44378774441958, 106.44378774441958, 139.09029261144988, 139.61507521051536
1.3829095844315958e-05, 82.92433618405815, 82.92433618405815, 105.95588610267308, 105.95588610267308, 138.2163813952139, 138.7315333638985
1.4520550636531756e-05, 82.43656599856257, 82.43656599856257, 105.46798446099022, 105.46798446099022, 137.3433906768704, 137.84990376782028
1.5246578168358344e-05, 81.94880238401711, 81.94880238401711, 104.9800828193396, 104.9800828193396, 136.47130100366368, 136.97019044149093
1.6008907076776263e-05, 81.4610456687787, 81.4610456687787, 104.49218117762794, 104.49218117762794, 135.59971592511894, 136.227220181007
1.6809352430615078e-05, 80.97329619760261, 80.97329619760261, 104.00427953590389, 104.00427953590389, 134.728251207397, 135.28377155010034
1.764982005214583e-05, 80.48555433246031, 80.48555433246031, 103.51637789422844, 103.51637789422844, 133.85871609333464, 134.40966238677967
1.8532311054753123e-05, 79.99782045339813, 79.99782045339813, 103.02847625253412, 103.02847625253412, 132.98752791414165, 133.53748543359646
1.9458926607490782e-05, 79.51009495943862, 79.51009495943862, 102.54057461084265, 102.54057461084265, 132.1182910666302, 132.66724483537362
2.043187293786532e-05, 79.0223782695265, 79.0223782695265, 102.05267296914019, 102.05267296914019, 131.24922469398655, 131.7989447633016
2.1453466584758588e-05, 78.534670823522, 78.534670823522, 101.56477132744328, 101.56477132744328, 130.38212626273932, 130.93258941509754
2.2526139913996517e-05, 78.04697308324334, 78.04697308324334, 101.07686968573417, 101.07686968573417, 129.51344833156801, 130.06818301580424
2.3652446909696343e-05, 77.55928553356095, 77.55928553356095, 100.58896804405393, 100.58896804405393, 128.64676590135207, 129.20572981761427
2.483506925518116e-05, 77.07160868354624, 77.07160868354624, 100.10106640235514, 100.10106640235514, 127.78031848784418, 128.34523410031832
2.607682271794022e-05, 76.58394306767721, 76.58394306767721, 99.61316476067573, 99.61316476067573, 126.91451543561176, 127.48670017150258
2.7380663853837233e-05, 76.096289247104, 76.096289247104, 99.12526311896318, 99.12526311896318, 126.04943139556724, 126.63013236720724
2.8749697046529097e-05, 75.60864781097719, 75.60864781097719, 98.63736147726691, 98.63736147726691, 125.1845959145421, 125.77553505163183
3.0187181898855554e-05, 75.12101937784199, 75.12101937784199, 98.14945983559466, 98.14945983559466, 124.32095935737895, 124.92291261806535
3.169654099379833e-05, 74.6334045971015, 74.6334045971015, 97.66155819390384, 97.66155819390384, 123.45764681464951, 124.0072550832869
3.328136804348825e-05, 74.14580415055264, 74.14580415055264, 97.17365655220452, 97.17365655220452, 122.59451579081626, 123.15877000394934
3.494543644566267e-05, 73.65821875399774, 73.65821875399774, 96.68575491050701, 96.68575491050701, 121.73319034091806, 122.31227358854997
3.6692708267945805e-05, 73.1706491589365, 73.1706491589365, 96.19785326882783, 96.19785326882783, 120.87233622934974, 121.46777035176777
3.8527343681343095e-05, 72.6830961543411, 72.6830961543411, 95.70995162711189, 95.70995162711189, 120.01186057752687, 120.62526483876086
4.045371086541025e-05, 72.19556056851957, 72.19556056851957, 95.22204998543678, 95.22204998543678, 119.15166180839739, 119.72062298527868
4.247639640868077e-05, 71.7080432710708, 71.7080432710708, 94.73414834373986, 94.73414834373986, 118.29185875590214, 118.88230313603381
4.460021622911481e-05, 71.2205451749365, 71.2205451749365, 94.24624670204057, 94.24624670204057, 117.43426610031912, 118.0459952743469
4.683022704057055e-05, 70.73306723855431, 70.73306723855431, 93.75834506034624, 93.75834506034624, 116.57526206449621, 117.21170407393589
4.917173839259908e-05, 70.24561046811709, 70.24561046811709, 93.27044341865079, 93.27044341865079, 115.71845983884148, 116.31600409557544
5.163032531222904e-05, 69.75817591994358, 69.75817591994358, 92.78254177696077, 92.78254177696077, 114.86215658108539, 115.48593861387512
5.421184157784049e-05, 69.270764702966, 69.270764702966, 92.29464013526031, 92.29464013526031, 114.00649408148776, 114.65790446512548
5.6922433656732514e-05, 68.78337798134002, 68.78337798134002, 91.80673849356403, 91.80673849356403, 113.15146579846109, 113.76901241853626
5.9768555339569145e-05, 68.29601697718297, 68.29601697718297, 91.31883685186136, 91.31883685186136, 112.29706646666783, 112.94523501679558
6.27569831065476e-05, 67.80868297344696, 67.80868297344696, 90.83093521017764, 90.83093521017764, 111.44393679781079, 112.0609696112908
6.5894832261875e-05, 67.32137731693273, 67.32137731693273, 90.34303356848922, 90.34303356848922, 110.59146752379746, 111.24147033309602
6.918957387496875e-05, 66.83410142145163, 66.83410142145163, 89.8551319267949, 89.8551319267949, 109.73953230300074, 110.36185497510972
7.264905256871719e-05, 66.34685677114247, 66.34685677114247, 89.36723028508683, 89.36723028508683, 108.88916325032825, 109.5466555185484
7.628150519715306e-05, 65.85964492395071, 65.85964492395071, 88.87932864340343, 88.87932864340343, 108.03794686690968, 108.67171396882709
8.009558045701072e-05, 65.37246751527798, 65.37246751527798, 88.3914270017105, 88.3914270017105, 107.18866577476444, 107.86083636178897
8.410035947986125e-05, 64.88532626180978, 64.88532626180978, 87.90352536001618, 87.90352536001618, 106.34004721171866, 106.99059274439674
8.830537745385432e-05, 64.39822296553007, 64.39822296553007, 87.41562371831556, 87.41562371831556, 105.49209635166757, 106.18405935287099
9.272064632654704e-05, 63.91115951793135, 63.91115951793135, 86.92772207661646, 86.92772207661646, 104.64655669402757, 105.31853816444789
9.735667864287441e-05, 63.424137904429955, 63.424137904429955, 86.43982043492898, 86.43982043492898, 103.79992164087777, 104.45547971788574
0.00010222451257501813, 62.937160208995635, 62.937160208995635, 85.9519187932325, 85.9519187932325, 102.95473965953472, 103.65559782064015
0.00010733573820376904, 62.45022861900613, 62.45022861900613, 85.4640171515392, 85.4640171515392, 102.11032241628297, 102.79729977300245
0.0001127025251139575, 61.96334543033687, 61.96334543033687, 84.97611550984291, 84.97611550984291, 101.26746822189516, 101.94148443723691
0.00011833765136965539, 61.47651305269692, 61.47651305269692, 84.48821386814578, 84.48821386814578, 100.42503590481614, 101.1483078829607
0.00012425453393813816, 60.98973401522289, 60.98973401522289, 84.0003122264537, 84.0003122264537, 99.58278757198723, 100.29729183467664
0.00013046726063504506, 60.503010972342246, 60.503010972342246, 83.51241058476191, 83.51241058476191, 98.74225457108669, 99.44877895524691
0.00013699062366679732, 60.01634670991912, 60.01634670991912, 83.02450894306762, 83.02450894306762, 97.90249537944015, 98.60277635134523
0.0001438401548501372, 59.52974415169519, 59.52974415169519, 82.5366073013725, 82.5366073013725, 97.06462062835509, 97.75929118963695
0.00015103216259264405, 59.043206366039286, 59.043206366039286, 82.04870565968113, 82.04870565968113, 96.22650463245418, 96.91833069761242
0.00015858377072227627, 58.556736573019876, 58.556736573019876, 81.56080401798191, 81.56080401798191, 95.38976404821842, 96.13892134640851
0.0001665129592583901, 58.0703381518151, 58.0703381518151, 81.07290237628892, 81.07290237628892, 94.55429883417574, 95.30284191370333
0.0001748386072213096, 57.58401464847539, 57.58401464847539, 80.58500073459365, 80.58500073459365, 93.7203585691237, 94.46930865615613
0.0001835805375823751, 57.09776978405482, 57.09776978405482, 80.09709909290055, 80.09709909290055, 92.88557433750108, 93.63832904864319
0.00019275956446149385, 56.61160746312748, 56.61160746312748, 79.60919745120536, 79.60919745120536, 92.05340766350007, 92.80991063121925
0.00020239754268456855, 56.12553178270587, 56.12553178270587, 79.12129580951158, 79.12129580951158, 91.22216764862108, 91.98406101013069
0.00021251741981879698, 55.63954704157938, 55.63954704157938, 78.63339416781987, 78.63339416781987, 90.39188488046818, 91.16078785872722
0.00022314329080973683, 55.15365775009068, 55.15365775009068, 78.14549252612332, 78.14549252612332, 89.56257902141263, 90.3400989184773
0.00023430045535022368, 54.66786864036968, 54.66786864036968, 77.65759088442947, 77.65759088442947, 88.73419219595677, 89.52200199994886
0.0002460154781177349, 54.182184677044276, 54.182184677044276, 77.16968924273425, 77.16968924273425, 87.90684935214883, 88.70650498385194
0.00025831625202362167, 53.69661106844835, 53.69661106844835, 76.68178760103929, 76.68178760103929, 87.08066410985019, 87.8365240902527
0.0002712320646248028, 53.21115327834831, 53.21115327834831, 76.19388595934802, 76.19388595934802, 86.25575804587231, 87.02644674062026
0.00028479366785604297, 52.72581703820957, 52.72581703820957, 75.70598431765177, 75.70598431765177, 85.4321256910705, 86.21899396718624
0.00029903335124884515, 52.24060836002552, 52.24060836002552, 75.21808267595893, 75.21808267595893, 84.60976286078457, 85.41417394723922
0.0003139850188112874, 51.75553354973195, 51.75553354973195, 74.73018103426303, 74.73018103426303, 83.78827320801648, 84.61199493373444
0.0003296842697518518, 51.27059922123079, 51.27059922123079, 74.2422793925682, 74.2422793925682, 82.96792123952507, 83.75635925016601
0.0003461684832394444, 50.78581231104728, 50.78581231104728, 73.7543777508753, 73.7543777508753, 82.14970806648623, 82.95968630655288
0.00036347690740141665, 50.30118009364567, 50.30118009364567, 73.26647610917931, 73.26647610917931, 81.33263971131882, 82.16568022191771
0.0003816507527714875, 49.81671019742903, 49.81671019742903, 72.77857446748529, 72.77857446748529, 80.51632335184156, 81.3188424220201
0.0004007332904100619, 49.332410621449206, 49.332410621449206, 72.29067282579305, 72.29067282579305, 79.70117218047254, 80.53039674797154
0.000420769954930565, 48.84828975285345, 48.84828975285345, 71.80277118409754, 71.80277118409754, 78.88733383111374, 79.74464454500695
0.00044180845267709326, 48.36435638509528, 48.36435638509528, 71.31486954240422, 71.31486954240422, 78.07633181760234, 78.90669211035275
0.00046389887531094793, 47.88061973693636, 47.88061973693636, 70.82696790070882, 70.82696790070882, 77.26499682995502, 78.12655626757875
0.00048709381907649534, 47.39708947226807, 47.39708947226807, 70.33906625901405, 70.33906625901405, 76.45502092590458, 77.2946451298865
0.0005114485100303201, 46.913775720780244, 46.913775720780244, 69.85116461732136, 69.85116461732136, 75.64796383720858, 76.5201643249101
0.0005370209355318362, 46.4306890995059, 46.4306890995059, 69.36326297562528, 69.36326297562528, 74.84064647171098, 75.69433622385661
0.000563871982308428, 45.94784073527001, 45.94784073527001, 68.87536133393125, 68.87536133393125, 74.03638886619625, 74.92554992695582
0.0005920655814238495, 45.465242288070925, 45.465242288070925, 68.38745969223675, 68.38745969223675, 73.2323113465002, 74.10584745981036
0.000621668860495042, 44.98290597542261, 44.98290597542261, 67.89955805054234, 67.89955805054234, 72.43056397434027, 73.34279596094845
0.0006527523035197941, 44.50084459768543, 44.50084459768543, 67.41165640884861, 67.41165640884861, 71.62953215642669, 72.52926261188277
0.0006853899186957838, 44.01907156441301, 44.01907156441301, 66.92375476715381, 66.92375476715381, 70.83118070008189, 71.7189345849688
0.000719659414630573, 43.537600921742026, 43.537600921742026, 66.4358531254598, 66.4358531254598, 70.03433763355744, 70.9646672198317
0.0007556423853621017, 43.05644738085033, 43.05644738085033, 65.94795148376608, 65.94795148376608, 69.23839221612124, 70.16057598915324
0.0007934245046302068, 42.57562634750857, 42.57562634750857, 65.46004984207202, 65.46004984207202, 68.44464138954405, 69.35972554851125
0.0008330957298617171, 42.09515395274823, 42.09515395274823, 64.97214820037757, 64.97214820037757, 67.65246991045272, 68.56212822462649
0.000874750516354803, 41.61504708466801, 41.61504708466801, 64.48424655868313, 64.48424655868313, 66.86191032431802, 67.8197963233799
0.0009184880421725432, 41.13532342139779, 41.13532342139779, 63.9963449169885, 63.9963449169885, 66.0729969945443, 67.02853000721827
0.0009644124442811704, 40.656001465237836, 40.656001465237836, 63.50844327529447, 63.50844327529447, 65.28658869103455, 66.24055386128391


==> data/midpoint.eps0.1.revisited.csv <==
del,opt05,opt50,opt95,lap05,lap50,lap95
1e-14,269,292,315,293,316,339
1.0500000000000001e-14,269,292,315,292,315,338
1.1025000000000002e-14,268,291,314,292,315,338
1.1576250000000003e-14,268,291,314,291,314,337
1.2155062500000003e-14,267,290,313,291,314,337
1.2762815625000003e-14,267,290,313,290,313,337
1.3400956406250003e-14,266,289,313,290,313,336
1.4071004226562503e-14,266,289,312,289,313,336
1.477455443789063e-14,265,289,312,289,312,335
1.5513282159785162e-14,265,288,311,289,312,335
1.6288946267774423e-14,265,288,311,288,311,334
1.7103393581163146e-14,264,287,310,288,311,334
1.7958563260221304e-14,264,287,310,287,310,333
1.885649142323237e-14,263,286,309,287,310,333
1.9799315994393987e-14,263,286,309,286,309,332
2.0789281794113686e-14,262,285,308,286,309,332
2.182874588381937e-14,262,285,308,285,308,331
2.292018317801034e-14,261,284,307,285,308,331
2.4066192336910855e-14,261,284,307,284,307,330
2.52695019537564e-14,260,283,306,284,307,330
2.6532977051444222e-14,260,283,306,283,306,329
2.7859625904016433e-14,259,282,305,283,306,329
2.9252607199217254e-14,259,282,305,282,305,328
3.071523755917812e-14,258,281,304,282,305,328
3.2250999437137026e-14,258,281,304,281,304,327
3.386354940899388e-14,257,280,303,281,304,327
3.5556726879443573e-14,257,280,303,280,303,326
3.7334563223415754e-14,256,279,302,280,303,326
3.920129138458654e-14,256,279,302,279,302,325
4.1161355953815874e-14,255,278,301,279,302,325
4.321942375150667e-14,255,278,301,278,301,324
4.5380394939082005e-14,254,277,300,278,301,324
4.764941468603611e-14,254,277,300,277,300,323
5.003188542033792e-14,253,276,299,277,300,323
5.2533479691354816e-14,253,276,299,276,299,322
5.516015367592256e-14,252,275,298,276,299,322
5.79181613597187e-14,252,275,298,275,298,321
6.081406942770463e-14,251,274,297,275,298,321
6.385477289908987e-14,251,274,297,274,297,320
6.704751154404436e-14,250,273,296,274,297,320
7.039988712124658e-14,250,273,296,273,296,319
7.391988147730892e-14,249,272,295,273,296,319
7.761587555117437e-14,249,272,295,272,295,318
8.149666932873309e-14,248,271,294,272,295,318
8.557150279516975e-14,248,271,294,271,294,317
8.985007793492824e-14,247,270,293,271,294,317
9.434258183167466e-14,247,270,293,270,293,317
9.905971092325839e-14,246,269,293,270,293,316
1.0401269646942131e-13,246,269,292,269,293,316
1.0921333129289237e-13,245,269,292,269,292,315
1.14673997857537e-13,245,268,291,269,292,315
1.2040769775041386e-13,244,268,291,268,291,314
1.2642808263793455e-13,244,267,290,268,291,314
1.3274948676983128e-13,244,267,290,267,290,313
1.3938696110832286e-13,243,266,289,267,290,313
1.46356309163739e-13,243,266,289,266,289,312
1.5367412462192595e-13,242,265,288,266,289,312
1.6135783085302226e-13,242,265,288,265,288,311
1.6942572239567339e-13,241,264,287,265,288,311
1.7789700851545705e-13,241,264,287,264,287,310
1.8679185894122992e-13,240,263,286,264,287,310
1.9613145188829142e-13,240,263,286,263,286,309
2.0593802448270601e-13,239,262,285,263,286,309
2.1623492570684133e-13,239,262,285,262,285,308
2.270466719921834e-13,238,261,284,262,285,308
2.383990055917926e-13,238,261,284,261,284,307
2.5031895587138225e-13,237,260,283,261,284,307
2.628349036649514e-13,237,260,283,260,283,306
2.7597664884819895e-13,236,259,282,260,283,306
2.897754812906089e-13,236,259,282,259,282,305
3.0426425535513935e-13,235,258,281,259,282,305
3.1947746812289634e-13,235,258,281,258,281,304
3.354513415290412e-13,234,257,280,258,281,304
3.5222390860549325e-13,234,257,280,257,280,303
3.6983510403576793e-13,233,256,279,257,280,303
3.883268592375563e-13,233,256,279,256,279,302
4.0774320219943414e-13,232,255,278,256,279,302
4.281303623094059e-13,232,255,278,255,278,301
4.4953688042487617e-13,231,254,277,255,278,301
4.7201372444612e-13,231,254,277,254,277,300
4.956144106684261e-13,230,253,276,254,277,300
5.203951312018474e-13,230,253,276,253,276,299
5.464148877619398e-13,229,252,275,253,276,299
5.737356321500368e-13,229,252,275,252,275,298
6.024224137575386e-13,228,251,274,252,275,298
6.325435344454156e-13,228,251,274,251,274,297
6.641707111676865e-13,227,250,273,251,274,297
6.973792467260708e-13,227,250,273,250,273,297
7.322482090623744e-13,226,249,272,250,273,296
7.688606195154931e-13,226,249,272,249,273,296
8.073036504912678e-13,225,248,272,249,272,295
8.476688330158313e-13,225,248,271,249,272,295
8.900522746666229e-13,224,248,271,248,271,294
9.34554888399954e-13,224,247,270,248,271,294
9.812826328199518e-13,224,247,270,247,270,293
1.0303467644609495e-12,223,246,269,247,270,293
1.081864102683997e-12,223,246,269,246,269,292
1.135957307818197e-12,222,245,268,246,269,292
1.1927551732091068e-12,222,245,268,245,268,291
1.2523929318695623e-12,221,244,267,245,268,291
1.3150125784630404e-12,221,244,267,244,267,290
1.3807632073861924e-12,220,243,266,244,267,290
1.449801367755502e-12,220,243,266,243,266,289
1.5222914361432772e-12,219,242,265,243,266,289
1.5984060079504412e-12,219,242,265,242,265,288
1.6783263083479634e-12,218,241,264,242,265,288
1.7622426237653615e-12,218,241,264,241,264,287
1.8503547549536297e-12,217,240,263,241,264,287
1.9428724927013113e-12,217,240,263,240,263,286
2.040016117336377e-12,216,239,262,240,263,286
2.142016923203196e-12,216,239,262,239,262,285
2.249117769363356e-12,215,238,261,239,262,285
2.361573657831524e-12,215,238,261,238,261,284
2.4796523407231003e-12,214,237,260,238,261,284
2.6036349577592554e-12,214,237,260,237,260,283
2.733816705647218e-12,213,236,259,237,260,283
2.870507540929579e-12,213,236,259,236,259,282
3.0140329179760583e-12,212,235,258,236,259,282
3.1647345638748612e-12,212,235,258,235,258,281
3.3229712920686044e-12,211,234,257,235,258,281
3.4891198566720347e-12,211,234,257,234,257,280
3.6635758495056364e-12,210,233,256,234,257,280
3.846754641980918e-12,210,233,256,233,256,279
4.039092374079964e-12,209,232,255,233,256,279
4.241046992783963e-12,209,232,255,232,255,278
4.453099342423161e-12,208,231,254,232,255,278
4.6757543095443195e-12,208,231,254,231,254,277
4.9095420250215354e-12,207,230,253,231,254,277
5.155019126272613e-12,207,230,253,230,253,277
5.412770082586244e-12,206,229,252,230,253,276
5.683408586715557e-12,206,229,252,229,253,276
5.967579016051335e-12,205,228,252,229,252,275
6.265957966853902e-12,205,228,251,229,252,275
6.579255865196597e-12,204,228,251,228,251,274
6.908218658456428e-12,204,227,250,228,251,274
7.2536295913792495e-12,204,227,250,227,250,273
7.616311070948212e-12,203,226,249,227,250,273
7.997126624495623e-12,203,226,249,226,249,272
8.396982955720404e-12,202,225,248,226,249,272
8.816832103506425e-12,202,225,248,225,248,271
9.257673708681747e-12,201,224,247,225,248,271
9.720557394115835e-12,201,224,247,224,247,270
1.0206585263821627e-11,200,223,246,224,247,270
1.0716914527012708e-11,200,223,246,223,246,269
1.1252760253363344e-11,199,222,245,223,246,269
1.1815398266031512e-11,199,222,245,222,245,268
1.2406168179333088e-11,198,221,244,222,245,268
1.3026476588299743e-11,198,221,244,221,244,267
1.367780041771473e-11,197,220,243,221,244,267
1.4361690438600467e-11,197,220,243,220,243,266
1.507977496053049e-11,196,219,242,220,243,266
1.5833763708557015e-11,196,219,242,219,242,265
1.6625451893984865e-11,195,218,241,219,242,265
1.745672448868411e-11,195,218,241,218,241,264
1.8329560713118317e-11,194,217,240,218,241,264
1.9246038748774232e-11,194,217,240,217,240,263
2.0208340686212944e-11,193,216,239,217,240,263
2.121875772052359e-11,193,216,239,216,239,262
2.2279695606549773e-11,192,215,238,216,239,262
2.3393680386877262e-11,192,215,238,215,238,261
2.4563364406221126e-11,191,214,237,215,238,261
2.579153262653218e-11,191,214,237,214,237,260
2.7081109257858792e-11,190,213,236,214,237,260
2.8435164720751733e-11,190,213,236,213,236,259
2.985692295678932e-11,189,212,235,213,236,259
3.1349769104628786e-11,189,212,235,212,235,258
3.291725755986023e-11,188,211,234,212,235,258
3.456312043785324e-11,188,211,234,211,234,257
3.6291276459745903e-11,187,210,233,211,234,257
3.81058402827332e-11,187,210,233,210,233,257
4.001113229686986e-11,186,209,232,210,233,256
4.201168891171336e-11,186,209,232,209,232,256
4.411227335729903e-11,185,208,232,209,232,255
4.631788702516398e-11,185,208,231,208,232,255
4.863378137642218e-11,184,208,231,208,231,254
5.1065470445243297e-11,184,207,230,208,231,254
5.3618743967505467e-11,184,207,230,207,230,253
5.6299681165880744e-11,183,206,229,207,230,253
5.911466522417479e-11,183,206,229,206,229,252
6.207039848538353e-11,182,205,228,206,229,252
6.517391840965271e-11,182,205,228,205,228,251
6.843261433013536e-11,181,204,227,205,228,251
7.185424504664212e-11,181,204,227,204,227,250
7.544695729897422e-11,180,203,226,204,227,250
7.921930516392294e-11,180,203,226,203,226,249
8.31802704221191e-11,179,202,225,203,226,249
8.733928394322506e-11,179,202,225,202,225,248
9.17062481403863e-11,178,201,224,202,225,248
9.629156054740562e-11,178,201,224,201,224,247
1.011061385747759e-10,177,200,223,201,224,247
1.061614455035147e-10,177,200,223,200,223,246
1.1146951777869043e-10,176,199,222,200,223,246
1.1704299366762495e-10,176,199,222,199,222,245
1.2289514335100621e-10,175,198,221,199,222,245
1.2903990051855652e-10,175,198,221,198,221,244
1.3549189554448435e-10,174,197,220,198,221,244
1.4226649032170858e-10,174,197,220,197,220,243
1.49379814837794e-10,173,196,219,197,220,243
1.568488055796837e-10,173,196,219,196,219,242
1.646912458586679e-10,172,195,218,196,219,242
1.729258081516013e-10,172,195,218,195,218,241
1.8157209855918137e-10,171,194,217,195,218,241
1.9065070348714045e-10,171,194,217,194,217,240
2.0018323866149747e-10,170,193,216,194,217,240
2.1019240059457235e-10,170,193,216,193,216,239
2.2070202062430097e-10,169,192,215,193,216,239
2.3173712165551603e-10,169,192,215,192,215,238
2.4332397773829184e-10,168,191,214,192,215,238
2.5549017662520644e-10,168,191,214,191,214,237
2.6826468545646674e-10,167,190,213,191,214,237
2.816779197292901e-10,167,190,213,190,213,236
2.957618157157546e-10,166,189,212,190,213,236
3.1054990650154237e-10,166,189,212,189,212,236
3.260774018266195e-10,165,188,212,189,212,235
3.423812719179505e-10,165,188,211,188,212,235
3.59500335513848e-10,164,188,211,188,211,234
3.7747535228954044e-10,164,187,210,188,211,234
3.9634911990401747e-10,164,187,210,187,210,233
4.1616657589921834e-10,163,186,209,187,210,233
4.3697490469417925e-10,163,186,209,186,209,232
4.588236499288882e-10,162,185,208,186,209,232
4.817648324253326e-10,162,185,208,185,208,231
5.058530740465993e-10,161,184,207,185,208,231
5.311457277489293e-10,161,184,207,184,207,230
5.577030141363757e-10,160,183,206,184,207,230
5.855881648431945e-10,160,183,206,183,206,229
6.148675730853542e-10,159,182,205,183,206,229
6.456109517396219e-10,159,182,205,182,205,228
6.778914993266031e-10,158,181,204,182,205,228
7.117860742929333e-10,158,181,204,181,204,227
7.4737537800758e-10,157,180,203,181,204,227
7.847441469079591e-10,157,180,203,180,203,226
8.23981354253357e-10,156,179,202,180,203,226
8.651804219660249e-10,156,179,202,179,202,225
9.084394430643262e-10,155,178,201,179,202,225
9.538614152175426e-10,155,178,201,178,201,224
1.0015544859784198e-09,154,177,200,178,201,224
1.0516322102773408e-09,154,177,200,177,200,223
1.1042138207912079e-09,153,176,199,177,200,223
1.1594245118307684e-09,153,176,199,176,199,222
1.2173957374223069e-09,152,175,198,176,199,222
1.2782655242934223e-09,152,175,198,175,198,221
1.3421788005080935e-09,151,174,197,175,198,221
1.4092877405334983e-09,151,174,197,174,197,220
1.4797521275601733e-09,150,173,196,174,197,220
1.553739733938182e-09,150,173,196,173,196,219
1.6314267206350912e-09,149,172,195,173,196,219
1.7129980566668458e-09,149,172,195,172,195,218
1.7986479595001881e-09,148,171,194,172,195,218
1.8885803574751975e-09,148,171,194,171,194,217
1.9830093753489573e-09,147,170,193,171,194,217
2.082159844116405e-09,147,170,193,170,193,216
2.1862678363222256e-09,146,169,192,170,193,216
2.295581228138337e-09,146,169,192,169,192,216
2.410360289545254e-09,145,168,192,169,192,215
2.5308783040225166e-09,145,168,191,168,192,215
2.6574222192236427e-09,144,168,191,168,191,214
2.790293330184825e-09,144,167,190,168,191,214
2.9298079966940664e-09,144,167,190,167,190,213
3.0762983965287698e-09,143,166,189,167,190,213
3.2301133163552086e-09,143,166,189,166,189,212
3.391618982172969e-09,142,165,188,166,189,212
3.5611999312816175e-09,142,165,188,165,188,211
3.739259927845698e-09,141,164,187,165,188,211
3.926222924237983e-09,141,164,187,164,187,210
4.122534070449883e-09,140,163,186,164,187,210
4.328660773972377e-09,140,163,186,163,186,209
4.545093812670996e-09,139,162,185,163,186,209
4.772348503304546e-09,139,162,185,162,185,208
5.010965928469773e-09,138,161,184,162,185,208
5.261514224893262e-09,138,161,184,161,184,207
5.524589936137925e-09,137,160,183,161,184,207
5.800819432944822e-09,137,160,183,160,183,206
6.090860404592063e-09,136,159,182,160,183,206
6.395403424821667e-09,136,159,182,159,182,205
6.71517359606275e-09,135,158,181,159,182,205
7.050932275865888e-09,135,158,181,158,181,204
7.4034788896591825e-09,134,157,180,158,181,204
7.773652834142142e-09,134,157,180,157,180,203
8.16233547584925e-09,133,156,179,157,180,203
8.570452249641713e-09,133,156,179,156,179,202
8.998974862123799e-09,132,155,178,156,179,202
9.44892360522999e-09,132,155,178,155,178,201
9.921369785491489e-09,131,154,177,155,178,201
1.0417438274766064e-08,131,154,177,154,177,200
1.0938310188504368e-08,130,153,176,154,177,200
1.1485225697929588e-08,130,153,176,153,176,199
1.2059486982826068e-08,129,152,175,153,176,199
1.2662461331967372e-08,129,152,175,152,175,198
1.329558439856574e-08,128,151,174,152,175,198
1.3960363618494027e-08,128,151,174,151,174,197
1.465838179941873e-08,127,150,173,151,174,197
1.5391300889389665e-08,127,150,173,150,173,196
1.616086593385915e-08,126,149,172,150,173,196
1.6968909230552107e-08,126,149,172,149,172,196
1.781735469207971e-08,125,148,172,149,172,195
1.8708222426683698e-08,125,148,171,148,172,195
1.9643633548017882e-08,124,148,171,148,171,194
2.0625815225418777e-08,124,147,170,148,171,194
2.1657105986689715e-08,124,147,170,147,170,193
2.27399612860242e-08,123,146,169,147,170,193
2.387695935032541e-08,123,146,169,146,169,192
2.5070807317841683e-08,122,145,168,146,169,192
2.632434768373377e-08,122,145,168,145,168,191
2.7640565067920458e-08,121,144,167,145,168,191
2.9022593321316483e-08,121,144,167,144,167,190
3.0473722987382306e-08,120,143,166,144,167,190
3.1997409136751424e-08,120,143,166,143,166,189
3.3597279593588996e-08,119,142,165,143,166,189
3.5277143573268446e-08,119,142,165,142,165,188
3.704100075193187e-08,118,141,164,142,165,188
3.889305078952846e-08,118,141,164,141,164,187
4.083770332900489e-08,117,140,163,141,164,187
4.287958849545513e-08,117,140,163,140,163,186
4.5023567920227894e-08,116,139,162,140,163,186
4.727474631623929e-08,116,139,162,139,162,185
4.9638483632051256e-08,115,138,161,139,162,185
5.212040781365382e-08,115,138,161,138,161,184
5.4726428204336515e-08,114,137,160,138,161,184
5.7462749614553346e-08,114,137,160,137,160,183
6.033588709528102e-08,113,136,159,137,160,183
6.335268145004507e-08,113,136,159,136,159,182
6.652031552254734e-08,112,135,158,136,159,182
6.984633129867471e-08,112,135,158,135,158,181
7.333864786360845e-08,111,134,157,135,158,181
7.700558025678887e-08,111,134,157,134,157,180
8.085585926962832e-08,110,133,156,134,157,180
8.489865223310973e-08,110,133,156,133,156,179
8.914358484476522e-08,109,132,155,133,156,179
9.360076408700349e-08,109,132,155,132,155,178
9.828080229135367e-08,108,131,154,132,155,178
1.0319484240592136e-07,108,131,154,131,154,177
1.0835458452621744e-07,107,130,153,131,154,177
1.1377231375252831e-07,107,130,153,130,153,176
1.1946092944015474e-07,106,129,152,130,153,176
1.2543397591216247e-07,106,129,152,129,152,176
1.317056747077706e-07,105,128,151,129,152,175
1.3829095844315915e-07,105,128,151,128,152,175
1.4520550636531712e-07,104,127,151,128,151,174
1.52465781683583e-07,104,127,150,128,151,174
1.6008907076776214e-07,103,127,150,127,150,173
1.6809352430615026e-07,103,126,149,127,150,173
1.7649820052145776e-07,103,126,149,126,149,172
1.8532311054753065e-07,102,125,148,126,149,172
1.9458926607490718e-07,102,125,148,125,148,171
2.0431872937865254e-07,101,124,147,125,148,171
2.1453466584758517e-07,101,124,147,124,147,170
2.2526139913996445e-07,100,123,146,124,147,170
2.3652446909696268e-07,100,123,146,123,146,169
2.4835069255181083e-07,99,122,145,123,146,169
2.6076822717940137e-07,99,122,145,122,145,168
2.7380663853837146e-07,98,121,144,122,145,168
2.8749697046529004e-07,98,121,144,121,144,167
3.0187181898855454e-07,97,120,143,121,144,167
3.169654099379823e-07,97,120,143,120,143,166
3.328136804348814e-07,96,119,142,120,143,166
3.494543644566255e-07,96,119,142,119,142,165
3.669270826794568e-07,95,118,141,119,142,165
3.852734368134297e-07,95,118,141,118,141,164
4.045371086541012e-07,94,117,140,118,141,164
4.247639640868063e-07,94,117,140,117,140,163
4.460021622911466e-07,93,116,139,117,140,163
4.6830227040570396e-07,93,116,139,116,139,162
4.917173839259892e-07,92,115,138,116,139,162
5.163032531222887e-07,92,115,138,115,138,161
5.421184157784031e-07,91,114,137,115,138,161
5.692243365673233e-07,91,114,137,114,137,160
5.976855533956894e-07,90,113,136,114,137,160
6.275698310654739e-07,90,113,136,113,136,159
6.589483226187476e-07,89,112,135,113,136,159
6.91895738749685e-07,89,112,135,112,135,158
7.264905256871693e-07,88,111,134,112,135,158
7.628150519715278e-07,88,111,134,111,134,157
8.009558045701042e-07,87,110,133,111,134,157
8.410035947986094e-07,87,110,133,110,133,156
8.830537745385399e-07,86,109,132,110,133,156
9.272064632654669e-07,86,109,132,109,132,156
9.735667864287402e-07,85,108,131,109,132,155
1.0222451257501773e-06,85,108,131,108,132,155
1.0733573820376861e-06,84,107,131,108,131,154
1.1270252511395705e-06,84,107,130,108,131,154
1.183376513696549e-06,83,107,130,107,130,153
1.2425453393813766e-06,83,106,129,107,130,153
1.3046726063504454e-06,83,106,129,106,129,152
1.3699062366679678e-06,82,105,128,106,129,152
1.4384015485013662e-06,82,105,128,105,128,151
1.5103216259264346e-06,81,104,127,105,128,151
1.5858377072227563e-06,81,104,127,104,127,150
1.6651295925838943e-06,80,103,126,104,127,150
1.748386072213089e-06,80,103,126,103,126,149
1.8358053758237435e-06,79,102,125,103,126,149
1.927595644614931e-06,79,102,125,102,125,148
2.0239754268456777e-06,78,101,124,102,125,148
2.125174198187962e-06,78,101,124,101,124,147
2.23143290809736e-06,77,100,123,101,124,147
2.343004553502228e-06,77,100,123,100,123,146
2.4601547811773394e-06,76,99,122,100,123,146
2.5831625202362067e-06,76,99,122,99,122,145
2.712320646248017e-06,75,98,121,99,122,145
2.8479366785604183e-06,75,98,121,98,121,144
2.9903335124884394e-06,74,97,120,98,121,144
3.1398501881128616e-06,74,97,120,97,120,143
3.296842697518505e-06,73,96,119,97,120,143
3.4616848323944305e-06,73,96,119,96,119,142
3.634769074014152e-06,72,95,118,96,119,142
3.81650752771486e-06,72,95,118,95,118,141
4.0073329041006035e-06,71,94,117,95,118,141
4.2076995493056335e-06,71,94,117,94,117,140
4.418084526770915e-06,70,93,116,94,117,140
4.638988753109461e-06,70,93,116,93,116,139
4.870938190764934e-06,69,92,115,93,116,139
5.1144851003031815e-06,69,92,115,92,115,138
5.370209355318341e-06,68,91,114,92,115,138
5.638719823084259e-06,68,91,114,91,114,137
5.920655814238472e-06,67,90,113,91,114,137
6.216688604950395e-06,67,90,113,90,113,136
6.527523035197916e-06,66,89,112,90,113,136
6.853899186957811e-06,66,89,112,89,112,136
7.196594146305702e-06,65,88,111,89,112,135
7.556423853620988e-06,65,88,111,88,111,135
7.934245046302037e-06,64,87,111,88,111,134
8.33095729861714e-06,64,87,110,87,111,134
8.747505163547997e-06,64,87,110,87,110,133
9.184880421725398e-06,63,86,109,87,110,133
9.644124442811668e-06,63,86,109,86,109,132
1.0126330664952252e-05,62,85,108,86,109,132
1.0632647198199864e-05,62,85,108,85,108,131
1.1164279558109858e-05,61,84,107,85,108,131
1.1722493536015352e-05,61,84,107,84,107,130
1.230861821281612e-05,60,83,106,84,107,130
1.2924049123456927e-05,60,83,106,83,106,129
1.3570251579629774e-05,59,82,105,83,106,129
1.4248764158611264e-05,59,82,105,82,105,128
1.4961202366541828e-05,58,81,104,82,105,128
1.570926248486892e-05,58,81,104,81,104,127
1.6494725609112368e-05,57,80,103,81,104,127
1.7319461889567986e-05,57,80,103,80,103,126
1.8185434984046388e-05,56,79,102,80,103,126
1.909470673324871e-05,56,79,102,79,102,125
2.0049442069911145e-05,55,78,101,79,102,125
2.10519141734067e-05,55,78,101,78,101,124
2.2104509882077038e-05,54,77,100,78,101,124
2.320973537618089e-05,54,77,100,77,100,123
2.4370222144989936e-05,53,76,99,77,100,123
2.5588733252239434e-05,53,76,99,76,99,122
2.6868169914851406e-05,52,75,98,76,99,122
2.821157841059398e-05,52,75,98,75,98,121
2.962215733112368e-05,51,74,97,75,98,121
3.110326519767987e-05,51,74,97,74,97,120
3.265842845756386e-05,50,73,96,74,97,120
3.429134988044206e-05,50,73,96,73,96,119
3.600591737446416e-05,49,72,95,73,96,119
3.780621324318737e-05,49,72,95,72,95,118
3.969652390534674e-05,48,71,94,72,95,118
4.168135010061408e-05,48,71,94,71,94,117
4.3765417605644786e-05,47,70,93,71,94,117
4.595368848592703e-05,47,70,93,70,93,116
4.825137291022338e-05,47,69,92,70,93,116
5.066394155573455e-05,46,69,92,69,92,115
5.319713863352128e-05,46,68,91,69,92,115
5.585699556519735e-05,45,68,91,68,91,115
5.8649845343457215e-05,45,67,90,68,91,114
6.158233761063008e-05,44,67,90,67,91,114
6.466145449116158e-05,44,67,89,67,90,113
6.789452721571966e-05,43,66,89,67,90,113
7.128925357650565e-05,43,66,88,66,89,112
7.485371625533093e-05,42,65,88,66,89,112
7.859640206809749e-05,42,65,87,65,88,111
8.252622217150236e-05,41,64,87,65,88,111
8.665253328007748e-05,41,64,86,64,87,110
9.098515994408136e-05,40,63,86,64,87,110
9.553441794128543e-05,40,63,85,63,86,109
0.00010031113883834971,39,62,85,63,86,109
0.0001053266957802672,39,62,84,62,85,108
0.00011059303056928056,38,61,84,62,85,108
0.00011612268209774459,38,61,84,61,84,107
0.00012192881620263182,37,60,83,61,84,107
0.00012802525701276343,37,60,83,60,83,106
0.0001344265198634016,36,59,82,60,83,106
0.0001411478458565717,36,59,82,59,82,105
0.00014820523814940031,35,58,81,59,82,105
0.00015561550005687035,35,58,81,58,81,104
0.00016339627505971386,35,57,80,58,81,104
0.00017156608881269958,34,57,80,57,80,103
0.00018014439325333457,34,56,79,57,80,103
0.00018915161291600132,33,56,79,56,79,102
0.0001986091935618014,33,55,78,56,79,102
0.00020853965323989148,32,55,78,55,78,101
0.00021896663590188607,32,54,77,55,78,101
0.0002299149676969804,31,54,76,54,77,100
0.00024141071608182942,31,53,76,54,77,100
0.0002534812518859209,30,53,75,53,76,99
0.00026615531448021695,30,52,75,53,76,99
0.0002794630802042278,29,52,74,52,75,98
0.0002934362342144392,29,51,74,52,75,98
0.00030810804592516116,28,51,73,51,74,97
0.0003235134482214192,28,50,73,51,74,97
0.0003396891206324902,28,50,72,50,73,96
0.00035667357666411474,27,50,72,50,73,96
0.0003745072554973205,27,49,71,49,72,95
0.00039323261827218657,26,49,71,49,72,95
0.00041289424918579593,26,48,70,48,71,95
0.00043353896164508574,25,48,70,48,71,94
0.00045521590972734003,25,47,69,47,71,94
0.00047797670521370706,24,47,69,47,70,93
0.0005018755404743924,24,46,68,47,70,93
0.0005269693174981121,23,46,68,46,69,92
0.0005533177833730177,23,45,67,46,69,92
0.0005809836725416686,23,45,67,45,68,91
0.000610032856168752,22,44,66,45,68,91
0.0006405344989771896,22,44,66,44,67,90
0.0006725612239260492,21,43,65,44,67,90
0.0007061892851223517,21,43,65,43,66,89
0.0007414987493784693,20,42,64,43,66,89
0.0007785736868473927,20,42,64,42,65,88
0.0008175023711897624,20,41,63,42,65,88
0.0008583774897492506,19,41,62,41,64,87
0.0009012963642367132,19,40,62,41,64,87
0.0009463611824485488,18,40,61,40,63,86
0.0009936792415709762,18,39,61,40,63,86
0.001043363203649525,17,39,60,39,62,85
0.0010955313638320013,17,38,60,39,62,85
0.0011503079320236015,17,38,59,38,61,84
0.0012078233286247815,16,37,59,38,61,84
0.0012682144950560206,16,37,58,37,60,83
0.0013316252198088217,15,37,58,37,60,83
0.0013982064807992627,15,36,57,36,59,82
0.0014681168048392259,15,36,56,36,59,82
0.0015415226450811873,14,35,56,35,58,81
0.0016185987773352467,14,35,55,35,58,81
0.001699528716202009,14,34,55,34,57,80
0.0017845051520121095,13,34,54,34,57,80
0.0018737304096127152,13,33,54,33,56,79
0.001967416930093351,13,33,53,33,56,79
0.0020657877765980184,12,32,52,32,55,78
0.0021690771654279194,12,32,52,32,55,78
0.0022775310236993153,11,31,51,31,54,77
0.002391407574884281,11,31,51,31,54,77
0.0025109779536284954,11,30,50,30,53,76
0.0026365268513099203,10,30,49,30,53,76
0.0027683531938754165,10,29,49,29,52,75
0.0029067708535691875,10,29,48,29,52,75
0.003052109396247647,10,29,48,28,51,75
0.0032047148660600297,9,28,47,28,51,74
0.003364950609363031,9,28,46,27,51,74
0.003533198139831183,9,27,46,27,50,73
0.003709858046822742,8,27,45,27,50,73
0.0038953509491638796,8,26,44,26,49,72
0.0040901184966220736,8,26,44,26,49,72
0.004294624421453177,7,25,43,25,48,71
0.004509355642525837,7,25,43,25,48,71
0.0047348234246521285,7,24,42,24,47,70
0.004971564595884735,7,24,41,24,47,70
0.005220142825678972,6,24,41,23,46,69
0.005481149966962921,6,23,40,23,46,69
0.005755207465311067,6,23,39,22,45,68
0.00604296783857662,6,22,39,22,45,68
0.006345116230505451,6,22,38,21,44,67
0.006662372042030724,5,21,37,21,44,67
0.006995490644132261,5,21,37,20,43,66
0.007345265176338874,5,20,36,20,43,66
0.007712528435155818,5,20,35,19,42,65
0.00809815485691361,5,20,35,19,42,65
0.00850306259975929,4,19,34,18,41,64
0.008928215729747254,4,19,33,18,41,64
0.009374626516234616,4,18,33,17,40,63
0.009843357842046348,4,18,32,17,40,63


==> data/midpoint.eps1.csv <==
delta, opt-smart, opt-naive, lap-smart, lap-naive, gauss-smart, gauss-naive
1e-12, 27.85908428302441, 27.85908428302441, 27.937873935368604, 27.937873935368604, 48.460380083610794, 48.46235476822392
1.05e-12, 27.810294118855033, 27.810294118855033, 27.88908377119917, 27.88908377119917, 48.36669062615617, 48.38984831779855
1.1025e-12, 27.76150395468566, 27.76150395468566, 27.84029360702974, 27.84029360702974, 48.27275727334336, 48.28959699182651
1.1576250000000001e-12, 27.712713790516293, 27.712713790516293, 27.791503442860307, 27.791503442860307, 48.179129424290444, 48.189370921558854
1.2155062500000002e-12, 27.66392362634693, 27.66392362634693, 27.742713278690875, 27.742713278690875, 48.08530976084042, 48.08910678611225
1.2762815625000002e-12, 27.615133462177567, 27.615133462177567, 27.693923114521443, 27.693923114521443, 47.99156046604092, 48.01663996459211
1.3400956406250003e-12, 27.56634329800821, 27.56634329800821, 27.64513295035201, 27.64513295035201, 47.89799397485897, 47.91659767829572
1.4071004226562504e-12, 27.517553133838856, 27.517553133838856, 27.59634278618258, 27.59634278618258, 47.80399988975956, 47.816523061238826
1.477455443789063e-12, 27.468762969669505, 27.468762969669505, 27.547552622013146, 27.547552622013146, 47.710179613869805, 47.71652846930039
1.5513282159785162e-12, 27.419972805500162, 27.419972805500162, 27.498762457843714, 27.498762457843714, 47.61672240710248, 47.64419624780363
1.628894626777442e-12, 27.37118264133082, 27.37118264133082, 27.449972293674282, 27.449972293674282, 47.523071948044745, 47.54436867514918
1.7103393581163143e-12, 27.322392477161483, 27.322392477161483, 27.40118212950485, 27.40118212950485, 47.429166635595124, 47.444538269377894
1.7958563260221302e-12, 27.27360231299215, 27.27360231299215, 27.352391965335418, 27.352391965335418, 47.33547007050984, 47.3448132366059
1.885649142323237e-12, 27.22481214882282, 27.22481214882282, 27.303601801165986, 27.303601801165986, 47.24180154893259, 47.24517898709459
1.9799315994393987e-12, 27.1760219846535, 27.1760219846535, 27.254811636996553, 27.254811636996553, 47.14822963651369, 47.173009270509404
2.078928179411369e-12, 27.127231820484184, 27.127231820484184, 27.20602147282712, 27.20602147282712, 47.05451482419484, 47.07342015324075
2.1828745883819375e-12, 27.078441656314872, 27.078441656314872, 27.15723130865769, 27.15723130865769, 46.960768784836844, 46.97392439653221
2.2920183178010346e-12, 27.029651492145565, 27.029651492145565, 27.108441144488257, 27.108441144488257, 46.867082508191, 46.874528179741034
2.4066192336910866e-12, 26.980861327976267, 26.980861327976267, 27.059650980318825, 27.059650980318825, 46.773522004038156, 46.802533975865316
2.526950195375641e-12, 26.932071163806974, 26.932071163806974, 27.010860816149393, 27.010860816149393, 46.679888660170484, 46.70318398579586
2.653297705144423e-12, 26.88328099963769, 26.88328099963769, 26.96207065197996, 26.96207065197996, 46.58627716182744, 46.60390689245961
2.7859625904016444e-12, 26.83449083546841, 26.83449083546841, 26.91328048781053, 26.91328048781053, 46.49247623777364, 46.50465463536491
2.9252607199217266e-12, 26.785700671299143, 26.785700671299143, 26.864490323641096, 26.864490323641096, 46.39888644060405, 46.40553164565557
3.0715237559178132e-12, 26.73691050712988, 26.73691050712988, 26.815700159471664, 26.815700159471664, 46.305276997723375, 46.33367332620961
3.225099943713704e-12, 26.688120342960627, 26.688120342960627, 26.766909995302232, 26.766909995302232, 46.21192562678443, 46.23460719624524
3.3863549408993892e-12, 26.639330178791383, 26.639330178791383, 26.718119831132803, 26.718119831132803, 46.11811500773804, 46.13564306504047
3.555672687944359e-12, 26.59054001462215, 26.59054001462215, 26.66932966696337, 26.66932966696337, 46.02455519764977, 46.03676035953859
3.733456322341577e-12, 26.541749850452923, 26.541749850452923, 26.62053950279394, 26.62053950279394, 45.93095603990951, 45.93789234790638
3.9201291384586556e-12, 26.492959686283708, 26.492959686283708, 26.571749338624507, 26.571749338624507, 45.837398175028355, 45.866202428923316
4.116135595381589e-12, 26.444169522114503, 26.444169522114503, 26.522959174455075, 26.522959174455075, 45.74395248342931, 45.76749367862217
4.321942375150668e-12, 26.395379357945313, 26.395379357945313, 26.474169010285642, 26.474169010285642, 45.65036064784607, 45.66880609016045
4.538039493908202e-12, 26.346589193776133, 26.346589193776133, 26.42537884611621, 26.42537884611621, 45.55675524718695, 45.57015499676799
4.764941468603613e-12, 26.297799029606963, 26.297799029606963, 26.376588681946778, 26.376588681946778, 45.463021086042204, 45.471643113041296
5.003188542033794e-12, 26.24900886543781, 26.24900886543781, 26.327798517777346, 26.327798517777346, 45.36955093961383, 45.37315617972817
5.253347969135483e-12, 26.200218701268668, 26.200218701268668, 26.279008353607914, 26.279008353607914, 45.27598080812272, 45.301668622453654
5.516015367592258e-12, 26.15142853709954, 26.15142853709954, 26.23021818943848, 26.23021818943848, 45.1826358493248, 45.203285386616436
5.791816135971871e-12, 26.102638372930432, 26.102638372930432, 26.18142802526905, 26.18142802526905, 45.08910612349915, 45.104972807164685
6.081406942770464e-12, 26.053848208761337, 26.053848208761337, 26.132637861099617, 26.132637861099617, 44.99548334504223, 45.006728745861096
6.385477289908988e-12, 26.005058044592257, 26.005058044592257, 26.083847696930185, 26.083847696930185, 44.901924803065675, 44.908524397146216
6.7047511544044374e-12, 25.956267880423198, 25.956267880423198, 26.035057532760753, 26.035057532760753, 44.808437929054726, 44.83721322972769
7.03998871212466e-12, 25.907477716254157, 25.907477716254157, 25.98626736859132, 25.98626736859132, 44.715062409281735, 44.73915456686615
7.391988147730894e-12, 25.858687552085133, 25.858687552085133, 25.93747720442189, 25.93747720442189, 44.62174722196573, 44.641117827457364
7.761587555117438e-12, 25.80989738791613, 25.80989738791613, 25.888687040252456, 25.888687040252456, 44.52818117243007, 44.54318146352981
8.14966693287331e-12, 25.76110722374715, 25.76110722374715, 25.839896876083024, 25.839896876083024, 44.43470250684992, 44.44529008705571
8.557150279516976e-12, 25.712317059578194, 25.712317059578194, 25.791106711913592, 25.791106711913592, 44.341132337345684, 44.347474029314974
8.985007793492825e-12, 25.66352689540926, 25.66352689540926, 25.74231654774416, 25.74231654774416, 44.24765826067148, 44.27636578509245
9.434258183167467e-12, 25.61473673124035, 25.61473673124035, 25.693526383574728, 25.693526383574728, 44.15444013212657, 44.17865539172005
9.90597109232584e-12, 25.565946567071467, 25.565946567071467, 25.644736219405296, 25.644736219405296, 44.06111296765813, 44.08099303155707
1.0401269646942133e-11, 25.51715640290261, 25.51715640290261, 25.595946055235864, 25.595946055235864, 43.96758142675579, 43.98342123027453
1.0921333129289241e-11, 25.468366238733786, 25.468366238733786, 25.54715589106643, 25.54715589106643, 43.874099925183096, 43.885905277676066
1.1467399785753704e-11, 25.41957607456499, 25.41957607456499, 25.498365726897, 25.498365726897, 43.780675507631734, 43.788439076226304
1.204076977504139e-11, 25.370785910396222, 25.370785910396222, 25.449575562727567, 25.449575562727567, 43.687348035223536, 43.6910560639986
1.264280826379346e-11, 25.321995746227493, 25.321995746227493, 25.400785398558135, 25.400785398558135, 43.59391714677965, 43.620195997224904
1.3274948676983133e-11, 25.273205582058797, 25.273205582058797, 25.351995234388703, 25.351995234388703, 43.50055971510024, 43.52291134391804
1.393869611083229e-11, 25.224415417890135, 25.224415417890135, 25.30320507021927, 25.30320507021927, 43.407272278865356, 43.425697686107185
1.4635630916373903e-11, 25.175625253721517, 25.175625253721517, 25.254414906049842, 25.254414906049842, 43.313799960669265, 43.32854214935862
1.53674124621926e-11, 25.126835089552937, 25.126835089552937, 25.20562474188041, 25.20562474188041, 43.220562612223574, 43.231452072647116
1.613578308530223e-11, 25.078044925384397, 25.078044925384397, 25.156834577710978, 25.156834577710978, 43.127198732789296, 43.13443817588298
1.694257223956734e-11, 25.029254761215906, 25.029254761215906, 25.108044413541545, 25.108044413541545, 43.03373352356475, 43.03747808326379
1.778970085154571e-11, 24.980464597047458, 24.980464597047458, 25.059254249372113, 25.059254249372113, 42.940528888799676, 42.96685437484141
1.8679185894122997e-11, 24.931674432879063, 24.931674432879063, 25.01046408520268, 25.01046408520268, 42.847212119347894, 42.87000405313047
1.961314518882915e-11, 24.88288426871072, 24.88288426871072, 24.96167392103325, 24.96167392103325, 42.753970246665546, 42.77322292814002
2.0593802448270607e-11, 24.834094104542427, 24.834094104542427, 24.912883756863817, 24.912883756863817, 42.66060990880994, 42.676510735039685
2.162349257068414e-11, 24.78530394037419, 24.78530394037419, 24.864093592694385, 24.864093592694385, 42.56740928916515, 42.57985323979261
2.2704667199218346e-11, 24.73651377620602, 24.73651377620602, 24.815303428524953, 24.815303428524953, 42.474096914017686, 42.483270210657786
2.3839900559179263e-11, 24.68772361203791, 24.68772361203791, 24.76651326435552, 24.76651326435552, 42.38066711829501, 42.38675709450005
2.503189558713823e-11, 24.638933447869864, 24.638933447869864, 24.717723100186088, 24.717723100186088, 42.28750244485289, 42.290298669029106
2.628349036649514e-11, 24.590143283701888, 24.590143283701888, 24.668932936016656, 24.668932936016656, 42.19422598343589, 42.21995704945974
2.7597664884819898e-11, 24.541353119533987, 24.541353119533987, 24.620142771847224, 24.620142771847224, 42.101024660382045, 42.12360556455808
2.8977548129060893e-11, 24.49256295536616, 24.49256295536616, 24.57135260767779, 24.57135260767779, 42.00789489520731, 42.0273271611835
3.042642553551394e-11, 24.443772791198416, 24.443772791198416, 24.52256244350836, 24.52256244350836, 41.914653479068136, 41.93111295345062
3.194774681228964e-11, 24.394982627030753, 24.394982627030753, 24.473772279338927, 24.473772279338927, 41.8213999451957, 41.83496033537318
3.354513415290412e-11, 24.346192462863183, 24.346192462863183, 24.424982115169495, 24.424982115169495, 41.7282010188017, 41.738877901154545
3.522239086054933e-11, 24.2974022986957, 24.2974022986957, 24.376191951000063, 24.376191951000063, 41.63488739393845, 41.64286018553418
3.6983510403576795e-11, 24.24861213452832, 24.24861213452832, 24.32740178683063, 24.32740178683063, 41.541832426939905, 41.546912829456254
3.883268592375564e-11, 24.19982197036104, 24.19982197036104, 24.2786116226612, 24.2786116226612, 41.448474568544235, 41.47684385098987
4.077432021994342e-11, 24.151031806193867, 24.151031806193867, 24.229821458491767, 24.229821458491767, 41.35538170155487, 41.38100084548489
4.2813036230940594e-11, 24.102241642026808, 24.102241642026808, 24.181031294322334, 24.181031294322334, 41.262355404836796, 41.28522053390155
4.495368804248763e-11, 24.053451477859866, 24.053451477859866, 24.132241130152902, 24.132241130152902, 41.16921533651583, 41.18951182005707
4.720137244461201e-11, 24.004661313693052, 24.004661313693052, 24.08345096598347, 24.08345096598347, 41.076148609651675, 41.093865309055204
4.956144106684261e-11, 23.955871149526367, 23.955871149526367, 24.034660801814038, 24.034660801814038, 40.98295915225342, 40.99828611725061
5.203951312018474e-11, 23.90708098535982, 23.90708098535982, 23.985870637644606, 23.985870637644606, 40.88983737364631, 40.90277537565878
5.464148877619398e-11, 23.858290821193417, 23.858290821193417, 23.937080473475174, 23.937080473475174, 40.7967694977894, 40.80733129328653
5.737356321500368e-11, 23.809500657027165, 23.809500657027165, 23.88829030930574, 23.88829030930574, 40.70352114328482, 40.71195005180229
6.024224137575386e-11, 23.760710492861072, 23.760710492861072, 23.83950014513631, 23.83950014513631, 40.610533198334196, 40.61663989606587
6.325435344454156e-11, 23.711920328695143, 23.711920328695143, 23.79070998096688, 23.79070998096688, 40.517423013784835, 40.52139632338245
6.641707111676864e-11, 23.663130164529395, 23.663130164529395, 23.74191981679745, 23.74191981679745, 40.424385769283866, 40.451719349309535
6.973792467260708e-11, 23.61434000036383, 23.61434000036383, 23.693129652628016, 23.693129652628016, 40.33122838179924, 40.35657923421488
7.322482090623744e-11, 23.565549836198453, 23.565549836198453, 23.644339488458584, 23.644339488458584, 40.23814208029423, 40.26150821750772
7.688606195154931e-11, 23.516759672033285, 23.516759672033285, 23.595549324289152, 23.595549324289152, 40.14512593969174, 40.166501809744524
8.073036504912679e-11, 23.467969507868325, 23.467969507868325, 23.54675916011972, 23.54675916011972, 40.052177765903295, 40.07156349497636
8.476688330158312e-11, 23.419179343703593, 23.419179343703593, 23.497968995950288, 23.497968995950288, 39.959108160237136, 39.976691302633164
8.900522746666228e-11, 23.370389179539092, 23.370389179539092, 23.449178831780856, 23.449178831780856, 39.86611009927302, 39.88188602323873
9.34554888399954e-11, 23.32159901537484, 23.32159901537484, 23.400388667611423, 23.400388667611423, 39.77317997722402, 39.78714866644898
9.812826328199518e-11, 23.272808851210847, 23.272808851210847, 23.35159850344199, 23.35159850344199, 39.68026260007278, 39.69247856862749
1.0303467644609494e-10, 23.224018687047128, 23.224018687047128, 23.30280833927256, 23.30280833927256, 39.58721416370765, 39.597873991970644
1.0818641026839969e-10, 23.175228522883693, 23.175228522883693, 23.254018175103127, 23.254018175103127, 39.49423599184727, 39.50333817947492
1.1359573078181967e-10, 23.126438358720556, 23.126438358720556, 23.205228383927757, 23.205228383927757, 39.40132495737935, 39.40886783342546
1.1927551732091066e-10, 23.077648194557735, 23.077648194557735, 23.15643817321804, 23.15643817321804, 39.30829582590611, 39.31446659506804
1.252392931869562e-10, 23.028858030395245, 23.028858030395245, 23.107647920400442, 23.107647920400442, 39.215334301730216, 39.22013087674817
1.3150125784630403e-10, 22.9800678662331, 22.9800678662331, 23.058857545163985, 23.058857545163985, 39.12244111218126, 39.125863922548945
1.3807632073861924e-10, 22.93127770207132, 22.93127770207132, 23.01006730058808, 23.01006730058808, 39.02942706364534, 39.05673463143795
1.4498013677555022e-10, 22.882487537909924, 22.882487537909924, 22.961277174707444, 22.961277174707444, 38.936672101771116, 38.962572676915585
1.5222914361432773e-10, 22.83369737374893, 22.83369737374893, 22.912487192865633, 22.912487192865633, 38.84360382483045, 38.86847753679785
1.5984060079504413e-10, 22.784907209588358, 22.784907209588358, 22.863696959238055, 22.863696959238055, 38.750795415523875, 38.77445023463175
1.6783263083479634e-10, 22.736117045428227, 22.736117045428227, 22.814906662767406, 22.814906662767406, 38.657864637382644, 38.68049028259434
1.7622426237653616e-10, 22.687326881268564, 22.687326881268564, 22.76611656159855, 22.76611656159855, 38.56500244165385, 38.58659737815627
1.8503547549536297e-10, 22.638536717109385, 22.638536717109385, 22.717326607431072, 22.717326607431072, 38.47220803544892, 38.492772674189574
1.9428724927013112e-10, 22.589746552950725, 22.589746552950725, 22.6685361861164, 22.6685361861164, 38.37948172764595, 38.39901556815893
2.0400161173363768e-10, 22.540956388792598, 22.540956388792598, 22.619746130791505, 22.619746130791505, 38.28663238108595, 38.305325298514596
2.1420169232031958e-10, 22.49216622463504, 22.49216622463504, 22.570956044368177, 22.570956044368177, 38.193851116550725, 38.21170308564574
2.2491177693633557e-10, 22.443376060478073, 22.443376060478073, 22.522165806154835, 22.522165806154835, 38.100946512936744, 38.11814833835838
2.3615736578315236e-10, 22.39458589632173, 22.39458589632173, 22.473375759515424, 22.473375759515424, 38.00810964228605, 38.02466182233438
2.4796523407231e-10, 22.345795732166042, 22.345795732166042, 22.42458550579931, 22.42458550579931, 37.91534113873024, 37.93124234378205
2.6036349577592553e-10, 22.29700556801104, 22.29700556801104, 22.375795171064787, 22.375795171064787, 37.822640183413014, 37.83789049374258
2.733816705647218e-10, 22.24821540385676, 22.24821540385676, 22.32700512872756, 22.32700512872756, 37.72981588290252, 37.744606275401416
2.8705075409295795e-10, 22.19942523970324, 22.19942523970324, 22.278215022573466, 22.278215022573466, 37.63705973500117, 37.65139014924739
3.0140329179760584e-10, 22.150635075550515, 22.150635075550515, 22.229424545305417, 22.229424545305417, 37.54437074032125, 37.55824181880858
3.1647345638748616e-10, 22.101844911398622, 22.101844911398622, 22.180634731946768, 22.180634731946768, 37.45175052619016, 37.46516125357661
3.3229712920686047e-10, 22.053054747247607, 22.053054747247607, 22.13184455107206, 22.13184455107206, 37.35900622373123, 37.37214885286761
3.489119856672035e-10, 22.004264583097516, 22.004264583097516, 22.08305416416561, 22.08305416416561, 37.26632970630919, 37.2792038475158
3.663575849505637e-10, 21.955474418948388, 21.955474418948388, 22.034263999996178, 22.034263999996178, 37.17352945995812, 37.18632697122564
3.846754641980919e-10, 21.90668425480028, 21.90668425480028, 21.985473778104172, 21.985473778104172, 37.08079761361306, 37.09351826351218
4.039092374079965e-10, 21.857894090653232, 21.857894090653232, 21.936683737625973, 21.936683737625973, 36.98813393621652, 37.00077744023825
4.2410469927839634e-10, 21.80910392650731, 21.80910392650731, 21.887893455655366, 21.887893455655366, 36.895538332978425, 36.9081041906467
4.4530993424231616e-10, 21.760313762362557, 21.760313762362557, 21.83910349093767, 21.83910349093767, 36.80281951420352, 36.815499306857355
4.67575430954432e-10, 21.711523598219042, 21.711523598219042, 21.790313267407598, 21.790313267407598, 36.71036038403799, 36.72296251496367
4.909542025021536e-10, 21.66273343407682, 21.66273343407682, 21.741523159772107, 21.741523159772107, 36.61758678140463, 36.630494151624305
5.155019126272612e-10, 21.613943269935962, 21.613943269935962, 21.692733017139417, 21.692733017139417, 36.52507280397283, 36.53809369735862
5.412770082586244e-10, 21.56515310579653, 21.56515310579653, 21.6439427299029, 21.6439427299029, 36.43243625254038, 36.445761299065545
5.683408586715556e-10, 21.5163629416586, 21.5163629416586, 21.595152663405756, 21.595152663405756, 36.339868611528956, 36.353497141355554
5.967579016051334e-10, 21.467572777522243, 21.467572777522243, 21.546362489934204, 21.546362489934204, 36.247178321923755, 36.261301320960065
6.265957966853901e-10, 21.418782613387542, 21.418782613387542, 21.497572299187276, 21.497572299187276, 36.15474805178951, 36.16917376609569
6.579255865196596e-10, 21.369992449254575, 21.369992449254575, 21.44878207595675, 21.44878207595675, 36.06219580342098, 36.07711479771433
6.908218658456426e-10, 21.321202285123434, 21.321202285123434, 21.39999196803598, 21.39999196803598, 35.96952241394697, 35.98512381588065
7.253629591379248e-10, 21.272412120994204, 21.272412120994204, 21.351201727337756, 21.351201727337756, 35.877108570949666, 35.89320138016798
7.616311070948211e-10, 21.22362195686699, 21.22362195686699, 21.30241162876443, 21.30241162876443, 35.7845735784863, 35.801347074794265
7.997126624495622e-10, 21.17483179274188, 21.17483179274188, 21.25362148541916, 21.25362148541916, 35.6921083120665, 35.70956144316176
8.396982955720403e-10, 21.126041628618992, 21.126041628618992, 21.204831261752123, 21.204831261752123, 35.59952292431219, 35.617844328873296
8.816832103506424e-10, 21.077251464498428, 21.077251464498428, 21.15604116054312, 21.15604116054312, 35.507007553257246, 35.526195702421724
9.257673708681746e-10, 21.028461300380307, 21.028461300380307, 21.107250972388762, 21.107250972388762, 35.414561975117685, 35.43461542445028
9.720557394115833e-10, 20.979671136264752, 20.979671136264752, 21.058460756823063, 21.058460756823063, 35.32218667691256, 35.34310390199905
1.0206585263821626e-09, 20.930880972151893, 20.930880972151893, 21.00967059265363, 21.00967059265363, 35.22969261325854, 35.25166101192955
1.0716914527012707e-09, 20.88209080804186, 20.88209080804186, 20.96088050618075, 20.96088050618075, 35.13726912446702, 35.16028662406104
1.1252760253363342e-09, 20.8333006439348, 20.8333006439348, 20.912090332145088, 20.912090332145088, 35.04491630985033, 35.06898082540619
1.1815398266031509e-09, 20.784510479830853, 20.784510479830853, 20.863300097502595, 20.863300097502595, 34.95244632402538, 34.97774392286372
1.2406168179333084e-09, 20.735720315730184, 20.735720315730184, 20.814509955705564, 20.814509955705564, 34.86021497289845, 34.88657564743372
1.3026476588299739e-09, 20.686930151632954, 20.686930151632954, 20.76571980432036, 20.76571980432036, 34.767719886373634, 34.77177647011341
1.3677800417714726e-09, 20.638139987539333, 20.638139987539333, 20.716929668560326, 20.716929668560326, 34.67542454064545, 34.68077638141914
1.4361690438600463e-09, 20.589349823449503, 20.589349823449503, 20.66813945414298, 20.66813945414298, 34.583041204742706, 34.589845211027885
1.5079774960530486e-09, 20.54055965936365, 20.54055965936365, 20.619349293654714, 20.619349293654714, 34.490730093622915, 34.498982759383416
1.5833763708557011e-09, 20.491769495281982, 20.491769495281982, 20.570559178567493, 20.570559178567493, 34.39830057004861, 34.40818932943267
1.6625451893984861e-09, 20.442979331204697, 20.442979331204697, 20.5217689676531, 20.5217689676531, 34.30613416872501, 34.31746475643137
1.7456724488684105e-09, 20.394189167132023, 20.394189167132023, 20.47297879076395, 20.47297879076395, 34.21385019252679, 34.22680918694349
1.832956071311831e-09, 20.345399003064184, 20.345399003064184, 20.424188626594518, 20.424188626594518, 34.12144960018988, 34.136222686448704
1.9246038748774227e-09, 20.296608839001426, 20.296608839001426, 20.375398465309374, 20.375398465309374, 34.02912282128769, 34.04570516569254
2.020834068621294e-09, 20.247818674944, 20.247818674944, 20.32660833135631, 20.32660833135631, 33.93686986261315, 33.95525663544544
2.121875772052359e-09, 20.199028510892177, 20.199028510892177, 20.2778181541062, 20.2778181541062, 33.84469066310599, 33.864877310426486
2.2279695606549767e-09, 20.150238346846233, 20.150238346846233, 20.229027984953653, 20.229027984953653, 33.75258528089069, 33.774567067895546
2.339368038687726e-09, 20.101448182806465, 20.101448182806465, 20.180237835021693, 20.180237835021693, 33.66036643253844, 33.68432599680494
2.4563364406221123e-09, 20.052658018773176, 20.052658018773176, 20.131447657292764, 20.131447657292764, 33.56815638247514, 33.5941540850595
2.579153262653218e-09, 20.003867854746698, 20.003867854746698, 20.082657518950946, 20.082657518950946, 33.47596635452438, 33.480784346485684
2.708110925785879e-09, 19.955077690727368, 19.955077690727368, 20.033867328133976, 20.033867328133976, 33.38385330113371, 33.3907821378887
2.843516472075173e-09, 19.90628752671554, 19.90628752671554, 19.985077193247555, 19.985077193247555, 33.291529915756335, 33.30084914586291
2.985692295678932e-09, 19.857497362711594, 19.857497362711594, 19.936287027218885, 19.936287027218885, 33.19947304645818, 33.21098554169518
3.1349769104628786e-09, 19.808707198715922, 19.808707198715922, 19.887496836488896, 19.887496836488896, 33.10730320674694, 33.121191319118466
3.291725755986023e-09, 19.75991703472894, 19.75991703472894, 19.838706675692233, 19.838706675692233, 33.015210388128246, 33.03146649161137
3.456312043785324e-09, 19.711126870751077, 19.711126870751077, 19.789916527583607, 19.789916527583607, 32.92300661633038, 32.941811077625644
3.6291276459745904e-09, 19.662336706782796, 19.662336706782796, 19.741126349647768, 19.741126349647768, 32.83106827720766, 32.85222515432055
3.81058402827332e-09, 19.61354654282457, 19.61354654282457, 19.69233617965129, 19.69233617965129, 32.739020047882335, 32.7627086985761
4.001113229686986e-09, 19.564756378876904, 19.564756378876904, 19.643546029355782, 19.643546029355782, 32.647023230685136, 32.650276827945156
4.201168891171336e-09, 19.515966214940327, 19.515966214940327, 19.594755870471655, 19.594755870471655, 32.554904216099715, 32.560930969689146
4.411227335729903e-09, 19.467176051015393, 19.467176051015393, 19.545965687426133, 19.545965687426133, 32.462864817835055, 32.47165475379358
4.631788702516399e-09, 19.418385887102687, 19.418385887102687, 19.49717552805063, 19.49717552805063, 32.370716110577995, 32.38244818104285
4.863378137642219e-09, 19.369595723202814, 19.369595723202814, 19.448385368446843, 19.448385368446843, 32.27883651051364, 32.29331128232775
5.10654704452433e-09, 19.32080555931642, 19.32080555931642, 19.399595199929177, 19.399595199929177, 32.186848799031765, 32.20424409777259
5.361874396750547e-09, 19.272015395444175, 19.272015395444175, 19.3508050430068, 19.3508050430068, 32.0949418010115, 32.115246597606074
5.629968116588074e-09, 19.22322523158679, 19.22322523158679, 19.302014869963422, 19.302014869963422, 32.00292913620639, 32.02631891618583
5.911466522417479e-09, 19.174435067745012, 19.174435067745012, 19.2532247104892, 19.2532247104892, 31.910966659510112, 31.914729578781902
6.207039848538353e-09, 19.12564490391961, 19.12564490391961, 19.204434543636793, 19.204434543636793, 31.819069025466316, 31.82597334945589
6.517391840965271e-09, 19.076854740111415, 19.076854740111415, 19.155644383726052, 19.155644383726052, 31.727065079044518, 31.737287012220847
6.8432614330135345e-09, 19.02806457632128, 19.02806457632128, 19.10685422523488, 19.10685422523488, 31.635333039267934, 31.648670561253656
7.185424504664212e-09, 18.97927441255011, 18.97927441255011, 19.058064060292896, 19.058064060292896, 31.543495912755077, 31.560124090006568
7.544695729897422e-09, 18.93048424879885, 18.93048424879885, 19.009273888765826, 19.009273888765826, 31.451555810922095, 31.47164756763726
7.921930516392294e-09, 18.881694085068506, 18.881694085068506, 18.960483723194937, 18.960483723194937, 31.35988327371335, 31.383241059569578
8.31802704221191e-09, 18.83290392136011, 18.83290392136011, 18.91169356369702, 18.91169356369702, 31.26786583740362, 31.272397209228817
8.733928394322505e-09, 18.784113757674767, 18.784113757674767, 18.862903403976656, 18.862903403976656, 31.176124426276402, 31.1841629270892
9.17062481403863e-09, 18.735323594013632, 18.735323594013632, 18.81411323557002, 18.81411323557002, 31.08428050177596, 31.095998804098475
9.629156054740563e-09, 18.686533430377906, 18.686533430377906, 18.76532307428304, 18.76532307428304, 30.99252354813696, 31.00790479324575
1.011061385747759e-08, 18.63774326676887, 18.63774326676887, 18.716532902976105, 18.716532902976105, 30.9008534424977, 30.919880980317064
1.061614455035147e-08, 18.58895310318785, 18.58895310318785, 18.667742746127185, 18.667742746127185, 30.80904846439478, 30.831927363058472
1.1146951777869044e-08, 18.540162939636254, 18.540162939636254, 18.61895257647982, 18.61895257647982, 30.717303237429242, 30.721730370484785
1.1704299366762496e-08, 18.49137277611555, 18.49137277611555, 18.570162410413268, 18.570162410413268, 30.625458665317986, 30.633949693072992
1.2289514335100622e-08, 18.44258261262728, 18.44258261262728, 18.521372253922657, 18.521372253922657, 30.53389216300394, 30.546239333579393
1.2903990051855654e-08, 18.39379244917307, 18.39379244917307, 18.47258208287025, 18.47258208287025, 30.442227684590776, 30.45859932204381
1.3549189554448438e-08, 18.34500228575462, 18.34500228575462, 18.423791922797825, 18.423791922797825, 30.35060716663154, 30.37102969871446
1.422664903217086e-08, 18.29621212237372, 18.29621212237372, 18.37500175472648, 18.37500175472648, 30.25886584687489, 30.283530479565275
1.4937981483779405e-08, 18.247421959032245, 18.247421959032245, 18.326211591671882, 18.326211591671882, 30.167217275362354, 30.17398342223462
1.5684880557968375e-08, 18.19863179573217, 18.19863179573217, 18.277421433165088, 18.277421433165088, 30.07566124415051, 30.086657807828594
1.6469124585866795e-08, 18.14984163247556, 18.14984163247556, 18.228631263602665, 18.228631263602665, 29.984011052361364, 29.99940271634694
1.7292580815160136e-08, 18.101051469264593, 18.101051469264593, 18.179841101680314, 18.179841101680314, 29.892545429353696, 29.912218166081495
1.8157209855918143e-08, 18.05226130610155, 18.05226130610155, 18.131050937816607, 18.131050937816607, 29.8010068323939, 29.825104203173627
1.9065070348714053e-08, 18.003471142988822, 18.003471142988822, 18.08226077568534, 18.08226077568534, 29.70937493305825, 29.71610663391716
2.0018323866149758e-08, 17.954680979928934, 17.954680979928934, 18.03347060791099, 18.03347060791099, 29.617839489854088, 29.629166850329934
2.1019240059457248e-08, 17.905890816924522, 17.905890816924522, 17.98468044691072, 17.98468044691072, 29.526400234861885, 29.542297761125493
2.207020206243011e-08, 17.85710065397836, 17.85710065397836, 17.935890278465433, 17.935890278465433, 29.434876156164428, 29.455499397395776
2.3173712165551617e-08, 17.808310491093362, 17.808310491093362, 17.88710011621235, 17.88710011621235, 29.34336247785102, 29.346949653584343
2.43323977738292e-08, 17.759520328272586, 17.759520328272586, 17.83830995272733, 17.83830995272733, 29.25194752226212, 29.260325937066415
2.554901766252066e-08, 17.710730165519244, 17.710730165519244, 17.78951978747153, 17.78951978747153, 29.160444698740964, 29.17377307774808
2.6826468545646695e-08, 17.661940002836705, 17.661940002836705, 17.740729625992145, 17.740729625992145, 29.069200169153138, 29.087291072956557
2.816779197292903e-08, 17.613149840228512, 17.613149840228512, 17.691939459260762, 17.691939459260762, 28.977621573184585, 29.000879968308972
2.957618157157548e-08, 17.564359677698377, 17.564359677698377, 17.643149294152888, 17.643149294152888, 28.88633358700595, 28.89288380571272
3.105499065015426e-08, 17.51556951525021, 17.51556951525021, 17.594359130162207, 17.594359130162207, 28.794959943873376, 28.806647924460215
3.260774018266197e-08, 17.466779352888107, 17.466779352888107, 17.54556896752493, 17.54556896752493, 28.70368877508747, 28.72048304683635
3.4238127191795076e-08, 17.41798919061637, 17.41798919061637, 17.496778802220568, 17.496778802220568, 28.612342424437745, 28.63438920736362
3.5950033551384834e-08, 17.369199028439517, 17.369199028439517, 17.447988640212905, 17.447988640212905, 28.52100020818409, 28.526844257862766
3.774753522895408e-08, 17.320408866362293, 17.320408866362293, 17.399198475308175, 17.399198475308175, 28.42976315594653, 28.44092612028216
3.963491199040179e-08, 17.271618704389677, 17.271618704389677, 17.35040830987824, 17.35040830987824, 28.33844587112383, 28.355079132927496
4.161665758992188e-08, 17.222828542526905, 17.222828542526905, 17.301618147042674, 17.301618147042674, 28.247153815051952, 28.269303313320165
4.369749046941798e-08, 17.174038380779468, 17.174038380779468, 17.252827981221788, 17.252827981221788, 28.155953946146486, 28.162211120278904
4.588236499288888e-08, 17.12524821915313, 17.12524821915313, 17.2040378175363, 17.2040378175363, 28.06467584645536, 28.07661148181318
4.8176483242533325e-08, 17.07645805765394, 17.07645805765394, 17.155247653827765, 17.155247653827765, 27.973602097140223, 27.991083129084206
5.058530740465999e-08, 17.027667896288268, 17.027667896288268, 17.106457490097284, 17.106457490097284, 27.882254282216767, 27.905626081511315
5.3114572774892996e-08, 16.97887773506278, 16.97887773506278, 17.057667326241386, 17.057667326241386, 27.79120544626611, 27.7989881944148
5.577030141363765e-08, 16.930087573984494, 16.930087573984494, 17.008877162071954, 17.008877162071954, 27.700081260764165, 27.713707800005317
5.855881648431953e-08, 16.881297413060764, 16.881297413060764, 16.960086997618138, 16.960086997618138, 27.60903496381264, 27.628498829638684
6.148675730853551e-08, 16.83250725229932, 16.83250725229932, 16.911296832365327, 16.911296832365327, 27.517844617899975, 27.52221121098749
6.45610951739623e-08, 16.783717091708272, 16.783717091708272, 16.862506669485633, 16.862506669485633, 27.42676929928161, 27.437179272176163
6.778914993266042e-08, 16.734926931296144, 16.734926931296144, 16.81371650433354, 16.81371650433354, 27.335729531603988, 27.35221886770889
7.117860742929345e-08, 16.686136771071883, 16.686136771071883, 16.7649263402421, 16.7649263402421, 27.244777056732175, 27.26733001443935
7.473753780075813e-08, 16.637346611044883, 16.637346611044883, 16.716136176072666, 16.716136176072666, 27.153754099733977, 27.16149948390017
7.847441469079604e-08, 16.588556451225, 16.588556451225, 16.667346011549547, 16.667346011549547, 27.062711980866386, 27.076788135098425
8.239813542533584e-08, 16.539766291622595, 16.539766291622595, 16.61855584805381, 16.61855584805381, 26.971814424105453, 26.992148452212206
8.651804219660263e-08, 16.49097613224854, 16.49097613224854, 16.56976568414102, 16.56976568414102, 26.88084906883316, 26.886670377377897
9.084394430643277e-08, 16.442185973114256, 16.442185973114256, 16.52097552027712, 16.52097552027712, 26.789982248765483, 26.80220857753694
9.538614152175442e-08, 16.39339581423173, 16.39339581423173, 16.472185355351137, 16.472185355351137, 26.698956455776557, 26.717818551701626
1.0015544859784214e-07, 16.34460565561355, 16.34460565561355, 16.42339519134798, 16.42339519134798, 26.608054428498562, 26.61269390197483
1.0516322102773425e-07, 16.29581549727293, 16.29581549727293, 16.37460502728412, 16.37460502728412, 26.517275349273454, 26.528482136033826
1.1042138207912097e-07, 16.247025339223754, 16.247025339223754, 16.32581486341632, 16.32581486341632, 26.426391921821498, 26.44434225086326
1.1594245118307701e-07, 16.198235181480584, 16.198235181480584, 16.277024698768106, 16.277024698768106, 26.33555796025243, 26.339571998234753
1.2173957374223087e-07, 16.149445024058735, 16.149445024058735, 16.228234534598677, 16.228234534598677, 26.24482540406634, 26.255610751101063
1.2782655242934243e-07, 16.10065486697426, 16.10065486697426, 16.179444370342388, 16.179444370342388, 26.153936478582526, 26.17172149059845
1.3421788005080957e-07, 16.051864710244033, 16.051864710244033, 16.130654206503827, 16.130654206503827, 26.06317713583095, 26.06730661044155
1.4092877405335006e-07, 16.003074553885767, 16.003074553885767, 16.081864041901113, 16.081864041901113, 25.972546422437333, 25.983596365420677
1.4797521275601756e-07, 15.954284397918062, 15.954284397918062, 16.033073878069303, 16.033073878069303, 25.881781518603606, 25.89995821009316
1.5537397339381845e-07, 15.905494242360442, 15.905494242360442, 15.984283714114238, 15.984283714114238, 25.791102234498506, 25.795899682428036
1.631426720635094e-07, 15.85670408723341, 15.85670408723341, 15.935493549842727, 15.935493549842727, 25.700473146261842, 25.712440917310808
1.7129980566668488e-07, 15.8079139325585, 15.8079139325585, 15.886703385478858, 15.886703385478858, 25.60974590683318, 25.62905434520478
1.7986479595001913e-07, 15.759123778358317, 15.759123778358317, 15.837913221371153, 15.837913221371153, 25.519153949977756, 25.525353154575875
1.888580357475201e-07, 15.710333624656593, 15.710333624656593, 15.789123057084149, 15.789123057084149, 25.428659711604276, 25.44214634589674
1.9830093753489612e-07, 15.661543471478257, 15.661543471478257, 15.740332892886723, 15.740332892886723, 25.33802305667638, 25.35901183113978
2.0821598441164095e-07, 15.612753318849474, 15.612753318849474, 15.69154272863731, 15.69154272863731, 25.247465700064108, 25.255668964406254
2.18626783632223e-07, 15.563963166797725, 15.563963166797725, 15.642752564467878, 15.642752564467878, 25.156973603897512, 25.172714585018092
2.2955812281383417e-07, 15.51517301535186, 15.51517301535186, 15.593962400370991, 15.593962400370991, 25.066435473531993, 25.0898325982185
2.410360289545259e-07, 15.466382864542172, 15.466382864542172, 15.545172236500951, 15.545172236500951, 24.976001475233268, 24.986849048106702
2.530878304022522e-07, 15.41759271440047, 15.41759271440047, 15.49638207233152, 15.49638207233152, 24.885425381172613, 24.904147566058178
2.6574222192236483e-07, 15.368802564960157, 15.368802564960157, 15.44759190809942, 15.44759190809942, 24.794993996162034, 24.801416026439416
2.790293330184831e-07, 15.320012416256299, 15.320012416256299, 15.398801743989672, 15.398801743989672, 24.70467697309688, 24.71889533576668
2.929807996694073e-07, 15.271222268325719, 15.271222268325719, 15.35001157982024, 15.35001157982024, 24.61421181635642, 24.63644721702634
3.0762983965287765e-07, 15.22243212120708, 15.22243212120708, 15.301221415650808, 15.301221415650808, 24.52389396424048, 24.534076714303097
3.2301133163552156e-07, 15.173641974940981, 15.173641974940981, 15.252431251172037, 15.252431251172037, 24.433505353563792, 24.45180975338838
3.3916189821729765e-07, 15.12485182957005, 15.12485182957005, 15.203641087100808, 15.203641087100808, 24.343343340295803, 24.349692512373593
3.5611999312816256e-07, 15.076061685139042, 15.076061685139042, 15.154850922884613, 15.154850922884613, 24.252871982012312, 24.26760699410298
3.739259927845707e-07, 15.027271541694954, 15.027271541694954, 15.106060758670644, 15.106060758670644, 24.16268527572472, 24.18559422153039
3.9262229242379926e-07, 14.978481399287135, 14.978481399287135, 15.057270594557766, 15.057270594557766, 24.07249565120099, 24.08383974985568
4.1225340704498923e-07, 14.929691257967395, 14.929691257967395, 15.008480430388333, 15.008480430388333, 23.982285144483875, 24.00200878438188
4.328660773972387e-07, 14.88090111779014, 14.88090111779014, 14.959690266231727, 14.959690266231727, 23.892189185411343, 23.900508835116042
4.5450938126710066e-07, 14.832110978812493, 14.832110978812493, 14.910900102184428, 14.910900102184428, 23.80195772517932, 23.818859958954814
4.772348503304557e-07, 14.783320841094433, 14.783320841094433, 14.862109938014996, 14.862109938014996, 23.71188450208164, 23.7176150650386
5.010965928469785e-07, 14.734530704698942, 14.734530704698942, 14.81331977371263, 14.81331977371263, 23.62170169114454, 23.63614856053692
5.261514224893274e-07, 14.685740569692147, 14.685740569692147, 14.764529609522096, 14.764529609522096, 23.53161464988111, 23.554755047089138
5.524589936137939e-07, 14.636950436143483, 14.636950436143483, 14.715739445362713, 14.715739445362713, 23.441516150973175, 23.453875405685604
5.800819432944836e-07, 14.588160304125855, 14.588160304125855, 14.666949281346392, 14.666949281346392, 23.351602140194466, 23.372664622557707
6.090860404592078e-07, 14.539370173715819, 14.539370173715819, 14.61815911705848, 14.61815911705848, 23.261586113198323, 23.272041312268215
6.395403424821682e-07, 14.490580044993749, 14.490580044993749, 14.569368952975847, 14.569368952975847, 23.17147998818748, 23.19101354015498
6.715173596062767e-07, 14.441789918044046, 14.441789918044046, 14.52057878877335, 14.52057878877335, 23.08172383415299, 23.090647099727192
7.050932275865906e-07, 14.39299979295533, 14.39299979295533, 14.47178862461179, 14.47178862461179, 22.99161531085123, 23.009802618014714
7.403478889659202e-07, 14.344209669820646, 14.344209669820646, 14.42299846039737, 14.42299846039737, 22.901936895066417, 22.909693588157484
7.773652834142162e-07, 14.2954195487377, 14.2954195487377, 14.374208296327911, 14.374208296327911, 22.812008765384867, 22.829032676102024
8.16233547584927e-07, 14.246629429809074, 14.246629429809074, 14.325418132029263, 14.325418132029263, 22.722218606291968, 22.72918159988293
8.570452249641734e-07, 14.197839313142486, 14.197839313142486, 14.276627967872784, 14.276627967872784, 22.63229388462335, 22.648704535546738
8.998974862123821e-07, 14.14904919885104, 14.14904919885104, 14.227837803777376, 14.227837803777376, 22.542572549921292, 22.549111957647355
9.448923605230013e-07, 14.10025908705349, 14.10025908705349, 14.179047639531571, 14.179047639531571, 22.45283910736508, 22.46881901821153
9.921369785491515e-07, 14.05146897787453, 14.05146897787453, 14.130257475395709, 14.130257475395709, 22.363185580093113, 22.3694854854334
1.041743827476609e-06, 14.00267887144509, 14.00267887144509, 14.081467311300878, 14.081467311300878, 22.27346235903304, 22.28937694709623
1.0938310188504396e-06, 13.953888767902647, 13.953888767902647, 14.032677147060397, 14.032677147060397, 22.183873952395228, 22.190303007809757
1.1485225697929617e-06, 13.905098667391549, 13.905098667391549, 13.9838869828813, 13.9838869828813, 22.09416565036817, 22.110379145679442
1.2059486982826098e-06, 13.856308570063364, 13.856308570063364, 13.935096818780913, 13.935096818780913, 22.004639926021646, 22.011565350361906
1.2662461331967403e-06, 13.807518476077236, 13.807518476077236, 13.886306654593946, 13.886306654593946, 21.914951430703173, 21.93182643821131
1.3295584398565774e-06, 13.758728385600268, 13.758728385600268, 13.837516490370238, 13.837516490370238, 21.825486205335398, 21.833273339078406
1.3960363618494063e-06, 13.709938298807916, 13.709938298807916, 13.788726326236592, 13.788726326236592, 21.73600483579374, 21.753719649802832
1.4658381799418766e-06, 13.661148215884415, 13.661148215884415, 13.739936162059585, 13.739936162059585, 21.646415933190514, 21.655427800489395
1.5391300889389704e-06, 13.6123581370232, 13.6123581370232, 13.691145997897367, 13.691145997897367, 21.557046513717992, 21.576059605401653
1.616086593385919e-06, 13.56356806242739, 13.56356806242739, 13.642355833693587, 13.642355833693587, 21.467616058807618, 21.47802956154828
1.6968909230552151e-06, 13.514777992310252, 13.514777992310252, 13.593565669524155, 13.593565669524155, 21.3783024062301, 21.39884713044128
1.7817354692079759e-06, 13.46598792689572, 13.46598792689572, 13.544775505410803, 13.544775505410803, 21.28890601986325, 21.301079449347817
1.8708222426683748e-06, 13.41719786641892, 13.41719786641892, 13.495985341211698, 13.495985341211698, 21.199646780685008, 21.222083050471973
1.964363354801794e-06, 13.368407811126742, 13.368407811126742, 13.447195177070526, 13.447195177070526, 21.110289999824957, 21.124578290779706
2.0625815225418835e-06, 13.319617761278415, 13.319617761278415, 13.398405012860723, 13.398405012860723, 21.021084096449158, 21.027224464470184
2.1657105986689777e-06, 13.270827717146128, 13.270827717146128, 13.349614848724613, 13.349614848724613, 20.931772579333494, 20.948526912940668
2.273996128602427e-06, 13.222037679015681, 13.222037679015681, 13.30082468453077, 13.30082468453077, 20.84261921122366, 20.851436923607345
2.3876959350325483e-06, 13.173247647187168, 13.173247647187168, 13.252034520349714, 13.252034520349714, 20.75348969423547, 20.772926142283996
2.5070807317841757e-06, 13.124457621975683, 13.124457621975683, 13.20324435619578, 13.20324435619578, 20.66425736462744, 20.676100553327892
2.6324347683733847e-06, 13.075667603712073, 13.075667603712073, 13.15445419202424, 13.15445419202424, 20.575177703012013, 20.597776804869984
2.764056506792054e-06, 13.026877592743732, 13.026877592743732, 13.10566402786284, 13.10566402786284, 20.486185395965837, 20.50121618106603
2.902259332131657e-06, 12.97808758943542, 12.97808758943542, 13.056873863708711, 13.056873863708711, 20.397156841789315, 20.404807779045022
3.04737229873824e-06, 12.929297594170135, 12.929297594170135, 13.008083699526527, 13.008083699526527, 20.30814498971413, 20.326784633573826
3.1997409136751523e-06, 12.880507607350028, 12.880507607350028, 12.959293535353625, 12.959293535353625, 20.21924877438914, 20.23064212386976
3.35972795935891e-06, 12.831717629397353, 12.831717629397353, 12.910503371172627, 12.910503371172627, 20.130286331544603, 20.152806736500093
3.5277143573268556e-06, 12.782927660755478, 12.782927660755478, 12.86171320702208, 12.86171320702208, 20.041459858574378, 20.056930688042648
3.7041000751931987e-06, 12.73413770188994, 12.73413770188994, 12.81292304283766, 12.81292304283766, 19.952547344075928, 19.961207806475162
3.889305078952859e-06, 12.685347753289552, 12.685347753289552, 12.764132878663947, 12.764132878663947, 19.863828373725035, 19.883674297139653
4.083770332900502e-06, 12.636557815467567, 12.636557815467567, 12.715342714506749, 12.715342714506749, 19.77511564683508, 19.78821881202445
4.287958849545528e-06, 12.587767888962897, 12.587767888962897, 12.666552550336021, 12.666552550336021, 19.686264151959477, 19.69291708261196
4.502356792022804e-06, 12.538977974341405, 12.538977974341405, 12.617762386159193, 12.617762386159193, 19.597602105827125, 19.615686259271957
4.727474631623945e-06, 12.490188072197244, 12.490188072197244, 12.568972221992109, 12.568972221992109, 19.5088349136327, 19.52065286686291
4.963848363205142e-06, 12.441398183154272, 12.441398183154272, 12.520182057821557, 12.520182057821557, 19.42022100572299, 19.42577382352054
5.2120407813654e-06, 12.39260830786754, 12.39260830786754, 12.471391893649995, 12.471391893649995, 19.331727682150234, 19.34884649097736
5.47264282043367e-06, 12.343818447024857, 12.343818447024857, 12.422601729482592, 12.422601729482592, 19.243164573917674, 19.25423673017587
5.7462749614553535e-06, 12.29502860134841, 12.29502860134841, 12.373811565326685, 12.373811565326685, 19.15460549404576, 19.159781916641293
6.033588709528121e-06, 12.246238771596502, 12.246238771596502, 12.325021401148053, 12.325021401148053, 19.066230415253788, 19.0831588759194
6.3352681450045275e-06, 12.197448958565351, 12.197448958565351, 12.27623123698563, 12.27623123698563, 18.977750548803336, 18.988974295219027
6.652031552254754e-06, 12.148659163090983, 12.148659163090983, 12.227441072811192, 12.227441072811192, 18.889244175905823, 18.894945264554305
6.9846331298674916e-06, 12.09986938605122, 12.09986938605122, 12.17865090864176, 12.17865090864176, 18.800918291617183, 18.818627312275975
7.333864786360867e-06, 12.051079628367779, 12.051079628367779, 12.129860744473842, 12.129860744473842, 18.712602798552446, 18.72486946935402
7.70055802567891e-06, 12.002289891008461, 12.002289891008461, 12.081070580302967, 12.081070580302967, 18.62432847423284, 18.631267783853733
8.085585926962857e-06, 11.95350017498945, 11.95350017498945, 12.0322804161404, 12.0322804161404, 18.53605200461673, 18.555255711469893
8.489865223311001e-06, 11.904710481377746, 11.904710481377746, 11.9834902519677, 11.9834902519677, 18.447953310253748, 18.46192617293406
8.914358484476551e-06, 11.855920811293691, 11.855920811293691, 11.934700087793287, 11.934700087793287, 18.35969023223582, 18.368753403715964
9.36007640870038e-06, 11.80713116591364, 11.80713116591364, 11.885909923622668, 11.885909923622668, 18.271643878564202, 18.284392817616283
9.8280802291354e-06, 11.758341546472769, 11.758341546472769, 11.83711975946058, 11.83711975946058, 18.183592804204096, 18.191513725153605
1.031948424059217e-05, 11.709551954268008, 11.709551954268008, 11.788329595288458, 11.788329595288458, 18.095490872257145, 18.10740606445591
1.083545845262178e-05, 11.660762390661127, 11.660762390661127, 11.739539431119537, 11.739539431119537, 18.007528490894888, 18.014821413470877
1.1377231375252868e-05, 11.611972857081986, 11.611972857081986, 11.690749266949618, 11.690749266949618, 17.91952673212397, 17.930967263984716
1.1946092944015511e-05, 11.563183355031931, 11.563183355031931, 11.641959102782044, 11.641959102782044, 17.83164412443226, 17.838677822666988
1.2543397591216288e-05, 11.514393886087374, 11.514393886087374, 11.593168938604647, 11.593168938604647, 17.743753927088456, 17.755077771288914
1.3170567470777102e-05, 11.465604451903541, 11.465604451903541, 11.544378774441958, 11.544378774441958, 17.655954029403794, 17.663084311283708
1.3829095844315958e-05, 11.416815054218413, 11.416815054218413, 11.495588610267308, 11.495588610267308, 17.568175361868335, 17.579738945987042
1.4520550636531756e-05, 11.368025694856868, 11.368025694856868, 11.446798446099022, 11.446798446099022, 17.480461310085012, 17.488042242323395
1.5246578168358344e-05, 11.31923637573502, 11.31923637573502, 11.39800828193396, 11.39800828193396, 17.392768647167525, 17.404952151924416
1.6008907076776263e-05, 11.270447098864784, 11.270447098864784, 11.349218117762794, 11.349218117762794, 17.305117463778842, 17.313552982952988
1.6809352430615078e-05, 11.22165786635866, 11.22165786635866, 11.30042795359039, 11.30042795359039, 17.217609430723858, 17.23071875708837
1.764982005214583e-05, 11.172868680434767, 11.172868680434767, 11.251637789422844, 11.251637789422844, 17.130049673819705, 17.139617904383538
1.8532311054753123e-05, 11.124079543422122, 11.124079543422122, 11.202847625253412, 11.202847625253412, 17.042473053644287, 17.048677091561814
1.9458926607490782e-05, 11.07529045776618, 11.07529045776618, 11.154057461084266, 11.154057461084266, 16.955009599773614, 16.96623838158294
2.043187293786532e-05, 11.02650142603466, 11.02650142603466, 11.105267296914018, 11.105267296914018, 16.86769899638631, 16.87559711249233
2.1453466584758588e-05, 10.977712450923656, 10.977712450923656, 11.056477132744329, 11.056477132744329, 16.780247505208855, 16.79341579311003
2.2526139913996517e-05, 10.928923535264051, 10.928923535264051, 11.007686968573417, 11.007686968573417, 16.69300930089488, 16.703074857682182
2.3652446909696343e-05, 10.88013468202826, 10.88013468202826, 10.958896804405393, 10.958896804405393, 16.60574932832975, 16.612895098216676
2.483506925518116e-05, 10.831345894337302, 10.831345894337302, 10.910106640235515, 10.910106640235515, 16.518513638612312, 16.531111711924495
2.607682271794022e-05, 10.782557175468229, 10.782557175468229, 10.861316476067573, 10.861316476067573, 16.431417721659052, 16.441233527430185
2.7380663853837233e-05, 10.733768528861924, 10.733768528861924, 10.812526311896317, 10.812526311896317, 16.344183562786675, 16.35151721805858
2.8749697046529097e-05, 10.684979958131299, 10.684979958131299, 10.763736147726691, 10.763736147726691, 16.25726694719868, 16.27013325114588
3.0187181898855554e-05, 10.63619146706988, 10.63619146706988, 10.714945983559465, 10.714945983559465, 16.170147209446426, 16.18071976640293
3.169654099379833e-05, 10.587403059660849, 10.587403059660849, 10.666155819390385, 10.666155819390385, 16.083169566351614, 16.091468861632123
3.328136804348825e-05, 10.538614740086517, 10.538614740086517, 10.617365655220452, 10.617365655220452, 15.996346632590038, 16.00238079069203
3.494543644566267e-05, 10.48982651273828, 10.48982651273828, 10.568575491050701, 10.568575491050701, 15.909463613981071, 15.921538982173724
3.6692708267945805e-05, 10.441038382227061, 10.441038382227061, 10.519785326882783, 10.519785326882783, 15.822619366469347, 15.832755450164125
3.8527343681343095e-05, 10.392250353394305, 10.392250353394305, 10.470995162711189, 10.470995162711189, 15.735840576334741, 15.744135464669853
4.045371086541025e-05, 10.343462431323475, 10.343462431323475, 10.422204998543679, 10.422204998543679, 15.649197745410245, 15.655679282623543
4.247639640868077e-05, 10.294674621352165, 10.294674621352165, 10.373414834373985, 10.373414834373985, 15.562630395368883, 15.575382434684593
4.460021622911481e-05, 10.245886929084795, 10.245886929084795, 10.324624670204056, 10.324624670204056, 15.47590401932296, 15.48723252135479
4.683022704057055e-05, 10.197099360405952, 10.197099360405952, 10.275834506034624, 10.275834506034624, 15.38950480796895, 15.399247131766414
4.917173839259908e-05, 10.14831192149439, 10.14831192149439, 10.227044341865078, 10.227044341865078, 15.302915481278223, 15.311426525887903
5.163032531222904e-05, 10.099524618837727, 10.099524618837727, 10.178254177696077, 10.178254177696077, 15.216491451628483, 15.223770964527718
5.421184157784049e-05, 10.05073745924789, 10.05073745924789, 10.12946401352603, 10.12946401352603, 15.130184988529926, 15.136280709348641
5.6922433656732514e-05, 10.001950449877317, 10.001950449877317, 10.080673849356403, 10.080673849356403, 15.043890939083273, 15.048956022861425
5.9768555339569145e-05, 9.953163598235975, 9.953163598235975, 10.031883685186136, 10.031883685186136, 14.957586415029173, 14.969636470583314
6.27569831065476e-05, 9.904376912209226, 9.904376912209226, 9.983093521017764, 9.983093521017764, 14.871448066019642, 14.88262120141135
6.5894832261875e-05, 9.855590400076595, 9.855590400076595, 9.934303356848922, 9.934303356848922, 14.785299788122124, 14.79577223484021
6.918957387496875e-05, 9.806804070531447, 9.806804070531447, 9.88551319267949, 9.88551319267949, 14.699225946504907, 14.709089836277256
7.264905256871719e-05, 9.758017932701689, 9.758017932701689, 9.836723028508683, 9.836723028508683, 14.613151276976925, 14.62257427195946
7.628150519715306e-05, 9.709231996171468, 9.709231996171468, 9.787932864340343, 9.787932864340343, 14.527328009793631, 14.5362258089398
8.009558045701072e-05, 9.66044627100397, 9.66044627100397, 9.73914270017105, 9.73914270017105, 14.441320355143793, 14.45004471508676
8.410035947986125e-05, 9.611660767765363, 9.611660767765363, 9.690352536001617, 9.690352536001617, 14.3554810995614, 14.364031259076109
8.830537745385432e-05, 9.562875497549916, 9.562875497549916, 9.641562371831556, 9.641562371831556, 14.269806222407654, 14.278185710387179
9.272064632654704e-05, 9.514090472006393, 9.514090472006393, 9.592772207661646, 9.592772207661646, 14.184113808072388, 14.19250833929786
9.735667864287441e-05, 9.465305703365745, 9.465305703365745, 9.543982043492898, 9.543982043492898, 14.098450357316773, 14.10699941687752
0.00010222451257501813, 9.416521204470204, 9.416521204470204, 9.495191879323249, 9.495191879323249, 14.01286887282823, 14.021659214977714
0.00010733573820376904, 9.367736988803816, 9.367736988803816, 9.44640171515392, 9.44640171515392, 13.927364362128191, 13.936488006230245
0.0001127025251139575, 9.318953070524499, 9.318953070524499, 9.39761155098429, 9.39761155098429, 13.84189994634608, 13.851486064035543
0.00011833765136965539, 9.270169464497702, 9.270169464497702, 9.348821386814578, 9.348821386814578, 13.756518062178555, 13.766653662557601
0.00012425453393813816, 9.221386186331747, 9.221386186331747, 9.30003122264537, 9.30003122264537, 13.671177972964513, 13.681991076711418
0.00013046726063504506, 9.172603252414934, 9.172603252414934, 9.251241058476191, 9.251241058476191, 13.586011194414024, 13.597498582160465
0.00013699062366679732, 9.12382067995449, 9.12382067995449, 9.20245089430676, 9.20245089430676, 13.500843233103783, 13.51317645530067
0.0001438401548501372, 9.075038487017467, 9.075038487017467, 9.15366073013725, 9.15366073013725, 13.415675425278964, 13.421600227153363
0.00015103216259264405, 9.02625669257368, 9.02625669257368, 9.104870565968113, 9.104870565968113, 13.330683161208263, 13.337643308095672
0.00015858377072227627, 8.977475316540783, 8.977475316540783, 9.05608040179819, 9.05608040179819, 13.245693138738556, 13.25385765790823
0.0001665129592583901, 8.92869437983159, 8.92869437983159, 9.007290237628892, 9.007290237628892, 13.160785841532078, 13.170243556392624
0.0001748386072213096, 8.879913904403775, 8.879913904403775, 8.958500073459366, 8.958500073459366, 13.075982680822044, 13.08680128403399
0.0001835805375823751, 8.83113391331201, 8.83113391331201, 8.909709909290054, 8.909709909290054, 12.991268674748635, 13.003531121996906
0.00019275956446149385, 8.782354430762748, 8.782354430762748, 8.860919745120537, 8.860919745120537, 12.906565733134498, 12.913151474672803
0.00020239754268456855, 8.733575482171698, 8.733575482171698, 8.812129580951158, 8.812129580951158, 12.82210503815648, 12.830250434469768
0.00021251741981879698, 8.68479709422419, 8.68479709422419, 8.763339416781989, 8.763339416781989, 12.73750411693023, 12.747522423184613
0.00022314329080973683, 8.636019294938524, 8.636019294938524, 8.714549252612333, 8.714549252612333, 12.653085894178348, 12.664967725153023
0.00023430045535022368, 8.587242113732504, 8.587242113732504, 8.665759088442947, 8.665759088442947, 12.568678322340837, 12.575401397882922
0.0002460154781177349, 8.538465581493243, 8.538465581493243, 8.616968924273426, 8.616968924273426, 12.484407113041176, 12.493218525398625
0.00025831625202362167, 8.489689730650497, 8.489689730650497, 8.56817876010393, 8.56817876010393, 12.400196800312717, 12.411209896475516
0.0002712320646248028, 8.440914595253593, 8.440914595253593, 8.519388595934803, 8.519388595934803, 12.315999858443075, 12.322263823666292
0.00028479366785604297, 8.392140211052235, 8.392140211052235, 8.470598431765175, 8.470598431765175, 12.231990903332235, 12.240629111107566
0.00029903335124884515, 8.34336661558129, 8.34336661558129, 8.421808267595893, 8.421808267595893, 12.147998374439009, 12.159169581378679
0.0003139850188112874, 8.294593848249821, 8.294593848249821, 8.373018103426302, 8.373018103426302, 12.064154674110014, 12.070847477337061
0.0003296842697518518, 8.245821950434529, 8.245821950434529, 8.324227939256819, 8.324227939256819, 11.980368321300311, 11.98976397839069
0.0003461684832394444, 8.19705096557785, 8.19705096557785, 8.275437775087532, 8.275437775087532, 11.896602866758776, 11.901868233136296
0.00036347690740141665, 8.14828093929092, 8.14828093929092, 8.226647610917931, 8.226647610917931, 11.813027944754705, 11.82116223960708
0.0003816507527714875, 8.09951191946167, 8.09951191946167, 8.17785744674853, 8.17785744674853, 11.729474995740173, 11.740633039848575
0.0004007332904100619, 8.050743956368267, 8.050743956368267, 8.129067282579305, 8.129067282579305, 11.645947803804829, 11.653367645047298
0.000420769954930565, 8.001977102798206, 8.001977102798206, 8.080277118409754, 8.080277118409754, 11.562552156005447, 11.57321810501974
0.00044180845267709326, 7.95321141417331, 7.95321141417331, 8.031486954240421, 8.031486954240421, 11.479338702951404, 11.486383504635217
0.00046389887531094793, 7.904446948680928, 7.904446948680928, 7.982696790070882, 7.982696790070882, 11.396123405160985, 11.406615127593515
0.00048709381907649534, 7.855683767411637, 7.855683767411637, 7.933906625901405, 7.933906625901405, 11.31297138934367, 11.32021315819447
0.0005114485100303201, 7.806921934503784, 7.806921934503784, 7.885116461732136, 7.885116461732136, 11.230052743217838, 11.240827459228013
0.0005370209355318362, 7.758161517295171, 7.758161517295171, 7.836326297562528, 7.836326297562528, 11.147019814015598, 11.154859975401216
0.000563871982308428, 7.709402586482274, 7.709402586482274, 7.787536133393125, 7.787536133393125, 11.064359851533373, 11.075858481297916
0.0005920655814238495, 7.660645216287332, 7.660645216287332, 7.738745969223674, 7.738745969223674, 10.981560696085827, 10.99032735569545
0.000621668860495042, 7.611889484633706, 7.611889484633706, 7.689955805054234, 7.689955805054234, 10.898889853785155, 10.905028050085514
0.0006527523035197941, 7.563135473329916, 7.563135473329916, 7.641165640884862, 7.641165640884862, 10.816319305133641, 10.82661872814026
0.0006853899186957838, 7.51438326826277, 7.51438326826277, 7.592375476715381, 7.592375476715381, 10.733960775953433, 10.741758712051686
0.000719659414630573, 7.465632959600037, 7.465632959600037, 7.5435853125459795, 7.5435853125459795, 10.651553964517015, 10.657132125698068
0.0007556423853621017, 7.4168846420031285, 7.4168846420031285, 7.494795148376607, 7.494795148376607, 10.569381474414078, 10.57931874431194
0.0007934245046302068, 7.368138414850267, 7.368138414850267, 7.446004984207202, 7.446004984207202, 10.487274840589818, 10.495134424826762
0.0008330957298617171, 7.31939438247067, 7.31939438247067, 7.397214820037757, 7.397214820037757, 10.405234237724732, 10.411185171938891
0.000874750516354803, 7.270652654390261, 7.270652654390261, 7.348424655868312, 7.348424655868312, 10.323233710893913, 10.33397154867447
0.0009184880421725432, 7.2219133455894875, 7.2219133455894875, 7.29963449169885, 7.29963449169885, 10.24145547178107, 10.250467586305382
0.0009644124442811704, 7.173176576773822, 7.173176576773822, 7.250844327529447, 7.250844327529447, 10.159730398798022, 10.16720035481677


==> data/midpoint.eps1.revisited.csv <==
del,opt05,opt50,opt95,lap05,lap50,lap95
1e-14,29,32,34,30,32,34
1.0500000000000001e-14,29,32,34,30,32,34
1.1025000000000002e-14,29,31,34,30,32,34
1.1576250000000003e-14,29,31,34,30,32,34
1.2155062500000003e-14,29,31,34,30,32,34
1.2762815625000003e-14,29,31,34,29,32,34
1.3400956406250003e-14,29,31,34,29,32,34
1.4071004226562503e-14,29,31,33,29,32,34
1.477455443789063e-14,29,31,33,29,32,34
1.5513282159785162e-14,29,31,33,29,32,34
1.6288946267774423e-14,29,31,33,29,32,34
1.7103393581163146e-14,29,31,33,29,32,34
1.7958563260221304e-14,29,31,33,29,31,34
1.885649142323237e-14,29,31,33,29,31,34
1.9799315994393987e-14,29,31,33,29,31,34
2.0789281794113686e-14,29,31,33,29,31,34
2.182874588381937e-14,29,31,33,29,31,34
2.292018317801034e-14,28,31,33,29,31,34
2.4066192336910855e-14,28,31,33,29,31,33
2.52695019537564e-14,28,31,33,29,31,33
2.6532977051444222e-14,28,31,33,29,31,33
2.7859625904016433e-14,28,31,33,29,31,33
2.9252607199217254e-14,28,31,33,29,31,33
3.071523755917812e-14,28,30,33,29,31,33
3.2250999437137026e-14,28,30,33,29,31,33
3.386354940899388e-14,28,30,33,29,31,33
3.5556726879443573e-14,28,30,33,28,31,33
3.7334563223415754e-14,28,30,32,28,31,33
3.920129138458654e-14,28,30,32,28,31,33
4.1161355953815874e-14,28,30,32,28,31,33
4.321942375150667e-14,28,30,32,28,31,33
4.5380394939082005e-14,28,30,32,28,31,33
4.764941468603611e-14,28,30,32,28,30,33
5.003188542033792e-14,28,30,32,28,30,33
5.2533479691354816e-14,28,30,32,28,30,33
5.516015367592256e-14,28,30,32,28,30,33
5.79181613597187e-14,28,30,32,28,30,33
6.081406942770463e-14,27,30,32,28,30,33
6.385477289908987e-14,27,30,32,28,30,32
6.704751154404436e-14,27,30,32,28,30,32
7.039988712124658e-14,27,30,32,28,30,32
7.391988147730892e-14,27,30,32,28,30,32
7.761587555117437e-14,27,30,32,28,30,32
8.149666932873309e-14,27,29,32,28,30,32
8.557150279516975e-14,27,29,32,28,30,32
8.985007793492824e-14,27,29,32,28,30,32
9.434258183167466e-14,27,29,32,27,30,32
9.905971092325839e-14,27,29,32,27,30,32
1.0401269646942131e-13,27,29,31,27,30,32
1.0921333129289237e-13,27,29,31,27,30,32
1.14673997857537e-13,27,29,31,27,30,32
1.2040769775041386e-13,27,29,31,27,30,32
1.2642808263793455e-13,27,29,31,27,30,32
1.3274948676983128e-13,27,29,31,27,29,32
1.3938696110832286e-13,27,29,31,27,29,32
1.46356309163739e-13,27,29,31,27,29,32
1.5367412462192595e-13,27,29,31,27,29,32
1.6135783085302226e-13,27,29,31,27,29,32
1.6942572239567339e-13,26,29,31,27,29,32
1.7789700851545705e-13,26,29,31,27,29,31
1.8679185894122992e-13,26,29,31,27,29,31
1.9613145188829142e-13,26,29,31,27,29,31
2.0593802448270601e-13,26,29,31,27,29,31
2.1623492570684133e-13,26,29,31,27,29,31
2.270466719921834e-13,26,28,31,27,29,31
2.383990055917926e-13,26,28,31,27,29,31
2.5031895587138225e-13,26,28,31,27,29,31
2.628349036649514e-13,26,28,31,26,29,31
2.7597664884819895e-13,26,28,30,26,29,31
2.897754812906089e-13,26,28,30,26,29,31
3.0426425535513935e-13,26,28,30,26,29,31
3.1947746812289634e-13,26,28,30,26,29,31
3.354513415290412e-13,26,28,30,26,29,31
3.5222390860549325e-13,26,28,30,26,28,31
3.6983510403576793e-13,26,28,30,26,28,31
3.883268592375563e-13,26,28,30,26,28,31
4.0774320219943414e-13,26,28,30,26,28,31
4.281303623094059e-13,26,28,30,26,28,31
4.4953688042487617e-13,25,28,30,26,28,31
4.7201372444612e-13,25,28,30,26,28,30
4.956144106684261e-13,25,28,30,26,28,30
5.203951312018474e-13,25,28,30,26,28,30
5.464148877619398e-13,25,28,30,26,28,30
5.737356321500368e-13,25,28,30,26,28,30
6.024224137575386e-13,25,27,30,26,28,30
6.325435344454156e-13,25,27,30,26,28,30
6.641707111676865e-13,25,27,30,26,28,30
6.973792467260708e-13,25,27,30,25,28,30
7.322482090623744e-13,25,27,30,25,28,30
7.688606195154931e-13,25,27,29,25,28,30
8.073036504912678e-13,25,27,29,25,28,30
8.476688330158313e-13,25,27,29,25,28,30
8.900522746666229e-13,25,27,29,25,28,30
9.34554888399954e-13,25,27,29,25,28,30
9.812826328199518e-13,25,27,29,25,27,30
1.0303467644609495e-12,25,27,29,25,27,30
1.081864102683997e-12,25,27,29,25,27,30
1.135957307818197e-12,25,27,29,25,27,30
1.1927551732091068e-12,25,27,29,25,27,30
1.2523929318695623e-12,24,27,29,25,27,30
1.3150125784630404e-12,24,27,29,25,27,29
1.3807632073861924e-12,24,27,29,25,27,29
1.449801367755502e-12,24,27,29,25,27,29
1.5222914361432772e-12,24,27,29,25,27,29
1.5984060079504412e-12,24,27,29,25,27,29
1.6783263083479634e-12,24,26,29,25,27,29
1.7622426237653615e-12,24,26,29,25,27,29
1.8503547549536297e-12,24,26,29,25,27,29
1.9428724927013113e-12,24,26,29,24,27,29
2.040016117336377e-12,24,26,28,24,27,29
2.142016923203196e-12,24,26,28,24,27,29
2.249117769363356e-12,24,26,28,24,27,29
2.361573657831524e-12,24,26,28,24,27,29
2.4796523407231003e-12,24,26,28,24,27,29
2.6036349577592554e-12,24,26,28,24,26,29
2.733816705647218e-12,24,26,28,24,26,29
2.870507540929579e-12,24,26,28,24,26,29
3.0140329179760583e-12,24,26,28,24,26,29
3.1647345638748612e-12,24,26,28,24,26,29
3.3229712920686044e-12,23,26,28,24,26,29
3.4891198566720347e-12,23,26,28,24,26,28
3.6635758495056364e-12,23,26,28,24,26,28
3.846754641980918e-12,23,26,28,24,26,28
4.039092374079964e-12,23,26,28,24,26,28
4.241046992783963e-12,23,26,28,24,26,28
4.453099342423161e-12,23,25,28,24,26,28
4.6757543095443195e-12,23,25,28,24,26,28
4.9095420250215354e-12,23,25,28,24,26,28
5.155019126272613e-12,23,25,28,23,26,28
5.412770082586244e-12,23,25,28,23,26,28
5.683408586715557e-12,23,25,27,23,26,28
5.967579016051335e-12,23,25,27,23,26,28
6.265957966853902e-12,23,25,27,23,26,28
6.579255865196597e-12,23,25,27,23,26,28
6.908218658456428e-12,23,25,27,23,26,28
7.2536295913792495e-12,23,25,27,23,25,28
7.616311070948212e-12,23,25,27,23,25,28
7.997126624495623e-12,23,25,27,23,25,28
8.396982955720404e-12,23,25,27,23,25,28
8.816832103506425e-12,22,25,27,23,25,28
9.257673708681747e-12,22,25,27,23,25,28
9.720557394115835e-12,22,25,27,23,25,27
1.0206585263821627e-11,22,25,27,23,25,27
1.0716914527012708e-11,22,25,27,23,25,27
1.1252760253363344e-11,22,25,27,23,25,27
1.1815398266031512e-11,22,25,27,23,25,27
1.2406168179333088e-11,22,24,27,23,25,27
1.3026476588299743e-11,22,24,27,23,25,27
1.367780041771473e-11,22,24,27,23,25,27
1.4361690438600467e-11,22,24,27,22,25,27
1.507977496053049e-11,22,24,26,22,25,27
1.5833763708557015e-11,22,24,26,22,25,27
1.6625451893984865e-11,22,24,26,22,25,27
1.745672448868411e-11,22,24,26,22,25,27
1.8329560713118317e-11,22,24,26,22,25,27
1.9246038748774232e-11,22,24,26,22,24,27
2.0208340686212944e-11,22,24,26,22,24,27
2.121875772052359e-11,22,24,26,22,24,27
2.2279695606549773e-11,22,24,26,22,24,27
2.3393680386877262e-11,22,24,26,22,24,27
2.4563364406221126e-11,21,24,26,22,24,27
2.579153262653218e-11,21,24,26,22,24,26
2.7081109257858792e-11,21,24,26,22,24,26
2.8435164720751733e-11,21,24,26,22,24,26
2.985692295678932e-11,21,24,26,22,24,26
3.1349769104628786e-11,21,24,26,22,24,26
3.291725755986023e-11,21,23,26,22,24,26
3.456312043785324e-11,21,23,26,22,24,26
3.6291276459745903e-11,21,23,26,22,24,26
3.81058402827332e-11,21,23,26,21,24,26
4.001113229686986e-11,21,23,26,21,24,26
4.201168891171336e-11,21,23,25,21,24,26
4.411227335729903e-11,21,23,25,21,24,26
4.631788702516398e-11,21,23,25,21,24,26
4.863378137642218e-11,21,23,25,21,24,26
5.1065470445243297e-11,21,23,25,21,24,26
5.3618743967505467e-11,21,23,25,21,23,26
5.6299681165880744e-11,21,23,25,21,23,26
5.911466522417479e-11,21,23,25,21,23,26
6.207039848538353e-11,21,23,25,21,23,26
6.517391840965271e-11,20,23,25,21,23,26
6.843261433013536e-11,20,23,25,21,23,26
7.185424504664212e-11,20,23,25,21,23,25
7.544695729897422e-11,20,23,25,21,23,25
7.921930516392294e-11,20,23,25,21,23,25
8.31802704221191e-11,20,23,25,21,23,25
8.733928394322506e-11,20,23,25,21,23,25
9.17062481403863e-11,20,22,25,21,23,25
9.629156054740562e-11,20,22,25,21,23,25
1.011061385747759e-10,20,22,25,21,23,25
1.061614455035147e-10,20,22,25,20,23,25
1.1146951777869043e-10,20,22,24,20,23,25
1.1704299366762495e-10,20,22,24,20,23,25
1.2289514335100621e-10,20,22,24,20,23,25
1.2903990051855652e-10,20,22,24,20,23,25
1.3549189554448435e-10,20,22,24,20,23,25
1.4226649032170858e-10,20,22,24,20,22,25
1.49379814837794e-10,20,22,24,20,22,25
1.568488055796837e-10,20,22,24,20,22,25
1.646912458586679e-10,20,22,24,20,22,25
1.729258081516013e-10,20,22,24,20,22,25
1.8157209855918137e-10,19,22,24,20,22,25
1.9065070348714045e-10,19,22,24,20,22,24
2.0018323866149747e-10,19,22,24,20,22,24
2.1019240059457235e-10,19,22,24,20,22,24
2.2070202062430097e-10,19,22,24,20,22,24
2.3173712165551603e-10,19,22,24,20,22,24
2.4332397773829184e-10,19,21,24,20,22,24
2.5549017662520644e-10,19,21,24,20,22,24
2.6826468545646674e-10,19,21,24,20,22,24
2.816779197292901e-10,19,21,24,19,22,24
2.957618157157546e-10,19,21,24,19,22,24
3.1054990650154237e-10,19,21,23,19,22,24
3.260774018266195e-10,19,21,23,19,22,24
3.423812719179505e-10,19,21,23,19,22,24
3.59500335513848e-10,19,21,23,19,22,24
3.7747535228954044e-10,19,21,23,19,22,24
3.9634911990401747e-10,19,21,23,19,21,24
4.1616657589921834e-10,19,21,23,19,21,24
4.3697490469417925e-10,19,21,23,19,21,24
4.588236499288882e-10,19,21,23,19,21,24
4.817648324253326e-10,18,21,23,19,21,24
5.058530740465993e-10,18,21,23,19,21,24
5.311457277489293e-10,18,21,23,19,21,23
5.577030141363757e-10,18,21,23,19,21,23
5.855881648431945e-10,18,21,23,19,21,23
6.148675730853542e-10,18,21,23,19,21,23
6.456109517396219e-10,18,21,23,19,21,23
6.778914993266031e-10,18,20,23,19,21,23
7.117860742929333e-10,18,20,23,19,21,23
7.4737537800758e-10,18,20,23,19,21,23
7.847441469079591e-10,18,20,23,18,21,23
8.23981354253357e-10,18,20,22,18,21,23
8.651804219660249e-10,18,20,22,18,21,23
9.084394430643262e-10,18,20,22,18,21,23
9.538614152175426e-10,18,20,22,18,21,23
1.0015544859784198e-09,18,20,22,18,21,23
1.0516322102773408e-09,18,20,22,18,20,23
1.1042138207912079e-09,18,20,22,18,20,23
1.1594245118307684e-09,18,20,22,18,20,23
1.2173957374223069e-09,18,20,22,18,20,23
1.2782655242934223e-09,18,20,22,18,20,23
1.3421788005080935e-09,17,20,22,18,20,23
1.4092877405334983e-09,17,20,22,18,20,22
1.4797521275601733e-09,17,20,22,18,20,22
1.553739733938182e-09,17,20,22,18,20,22
1.6314267206350912e-09,17,20,22,18,20,22
1.7129980566668458e-09,17,20,22,18,20,22
1.7986479595001881e-09,17,19,22,18,20,22
1.8885803574751975e-09,17,19,22,18,20,22
1.9830093753489573e-09,17,19,22,18,20,22
2.082159844116405e-09,17,19,22,17,20,22
2.1862678363222256e-09,17,19,22,17,20,22
2.295581228138337e-09,17,19,21,17,20,22
2.410360289545254e-09,17,19,21,17,20,22
2.5308783040225166e-09,17,19,21,17,20,22
2.6574222192236427e-09,17,19,21,17,20,22
2.790293330184825e-09,17,19,21,17,20,22
2.9298079966940664e-09,17,19,21,17,19,22
3.0762983965287698e-09,17,19,21,17,19,22
3.2301133163552086e-09,17,19,21,17,19,22
3.391618982172969e-09,17,19,21,17,19,22
3.5611999312816175e-09,16,19,21,17,19,22
3.739259927845698e-09,16,19,21,17,19,22
3.926222924237983e-09,16,19,21,17,19,21
4.122534070449883e-09,16,19,21,17,19,21
4.328660773972377e-09,16,19,21,17,19,21
4.545093812670996e-09,16,19,21,17,19,21
4.772348503304546e-09,16,19,21,17,19,21
5.010965928469773e-09,16,18,21,17,19,21
5.261514224893262e-09,16,18,21,17,19,21
5.524589936137925e-09,16,18,21,17,19,21
5.800819432944822e-09,16,18,21,16,19,21
6.090860404592063e-09,16,18,20,16,19,21
6.395403424821667e-09,16,18,20,16,19,21
6.71517359606275e-09,16,18,20,16,19,21
7.050932275865888e-09,16,18,20,16,19,21
7.4034788896591825e-09,16,18,20,16,19,21
7.773652834142142e-09,16,18,20,16,18,21
8.16233547584925e-09,16,18,20,16,18,21
8.570452249641713e-09,16,18,20,16,18,21
8.998974862123799e-09,16,18,20,16,18,21
9.44892360522999e-09,16,18,20,16,18,21
9.921369785491489e-09,15,18,20,16,18,21
1.0417438274766064e-08,15,18,20,16,18,20
1.0938310188504368e-08,15,18,20,16,18,20
1.1485225697929588e-08,15,18,20,16,18,20
1.2059486982826068e-08,15,18,20,16,18,20
1.2662461331967372e-08,15,18,20,16,18,20
1.329558439856574e-08,15,17,20,16,18,20
1.3960363618494027e-08,15,17,20,16,18,20
1.465838179941873e-08,15,17,20,16,18,20
1.5391300889389665e-08,15,17,20,15,18,20
1.616086593385915e-08,15,17,20,15,18,20
1.6968909230552107e-08,15,17,19,15,18,20
1.781735469207971e-08,15,17,19,15,18,20
1.8708222426683698e-08,15,17,19,15,18,20
1.9643633548017882e-08,15,17,19,15,18,20
2.0625815225418777e-08,15,17,19,15,18,20
2.1657105986689715e-08,15,17,19,15,17,20
2.27399612860242e-08,15,17,19,15,17,20
2.387695935032541e-08,15,17,19,15,17,20
2.5070807317841683e-08,15,17,19,15,17,20
2.632434768373377e-08,14,17,19,15,17,20
2.7640565067920458e-08,14,17,19,15,17,20
2.9022593321316483e-08,14,17,19,15,17,19
3.0473722987382306e-08,14,17,19,15,17,19
3.1997409136751424e-08,14,17,19,15,17,19
3.3597279593588996e-08,14,17,19,15,17,19
3.5277143573268446e-08,14,17,19,15,17,19
3.704100075193187e-08,14,16,19,15,17,19
3.889305078952846e-08,14,16,19,15,17,19
4.083770332900489e-08,14,16,19,15,17,19
4.287958849545513e-08,14,16,19,14,17,19
4.5023567920227894e-08,14,16,18,14,17,19
4.727474631623929e-08,14,16,18,14,17,19
4.9638483632051256e-08,14,16,18,14,17,19
5.212040781365382e-08,14,16,18,14,17,19
5.4726428204336515e-08,14,16,18,14,17,19
5.7462749614553346e-08,14,16,18,14,16,19
6.033588709528102e-08,14,16,18,14,16,19
6.335268145004507e-08,14,16,18,14,16,19
6.652031552254734e-08,14,16,18,14,16,19
6.984633129867471e-08,14,16,18,14,16,19
7.333864786360845e-08,13,16,18,14,16,19
7.700558025678887e-08,13,16,18,14,16,18
8.085585926962832e-08,13,16,18,14,16,18
8.489865223310973e-08,13,16,18,14,16,18
8.914358484476522e-08,13,16,18,14,16,18
9.360076408700349e-08,13,16,18,14,16,18
9.828080229135367e-08,13,15,18,14,16,18
1.0319484240592136e-07,13,15,18,14,16,18
1.0835458452621744e-07,13,15,18,14,16,18
1.1377231375252831e-07,13,15,18,13,16,18
1.1946092944015474e-07,13,15,18,13,16,18
1.2543397591216247e-07,13,15,17,13,16,18
1.317056747077706e-07,13,15,17,13,16,18
1.3829095844315915e-07,13,15,17,13,16,18
1.4520550636531712e-07,13,15,17,13,16,18
1.52465781683583e-07,13,15,17,13,16,18
1.6008907076776214e-07,13,15,17,13,15,18
1.6809352430615026e-07,13,15,17,13,15,18
1.7649820052145776e-07,13,15,17,13,15,18
1.8532311054753065e-07,13,15,17,13,15,18
1.9458926607490718e-07,12,15,17,13,15,18
2.0431872937865254e-07,12,15,17,13,15,18
2.1453466584758517e-07,12,15,17,13,15,17
2.2526139913996445e-07,12,15,17,13,15,17
2.3652446909696268e-07,12,15,17,13,15,17
2.4835069255181083e-07,12,15,17,13,15,17
2.6076822717940137e-07,12,15,17,13,15,17
2.7380663853837146e-07,12,14,17,13,15,17
2.8749697046529004e-07,12,14,17,13,15,17
3.0187181898855454e-07,12,14,17,13,15,17
3.169654099379823e-07,12,14,17,12,15,17
3.328136804348814e-07,12,14,16,12,15,17
3.494543644566255e-07,12,14,16,12,15,17
3.669270826794568e-07,12,14,16,12,15,17
3.852734368134297e-07,12,14,16,12,15,17
4.045371086541012e-07,12,14,16,12,15,17
4.247639640868063e-07,12,14,16,12,14,17
4.460021622911466e-07,12,14,16,12,14,17
4.6830227040570396e-07,12,14,16,12,14,17
4.917173839259892e-07,12,14,16,12,14,17
5.163032531222887e-07,12,14,16,12,14,17
5.421184157784031e-07,11,14,16,12,14,17
5.692243365673233e-07,11,14,16,12,14,16
5.976855533956894e-07,11,14,16,12,14,16
6.275698310654739e-07,11,14,16,12,14,16
6.589483226187476e-07,11,14,16,12,14,16
6.91895738749685e-07,11,14,16,12,14,16
7.264905256871693e-07,11,13,16,12,14,16
7.628150519715278e-07,11,13,16,12,14,16
8.009558045701042e-07,11,13,16,12,14,16
8.410035947986094e-07,11,13,16,11,14,16
8.830537745385399e-07,11,13,16,11,14,16
9.272064632654669e-07,11,13,15,11,14,16
9.735667864287402e-07,11,13,15,11,14,16
1.0222451257501773e-06,11,13,15,11,14,16
1.0733573820376861e-06,11,13,15,11,14,16
1.1270252511395705e-06,11,13,15,11,14,16
1.183376513696549e-06,11,13,15,11,13,16
1.2425453393813766e-06,11,13,15,11,13,16
1.3046726063504454e-06,11,13,15,11,13,16
1.3699062366679678e-06,11,13,15,11,13,16
1.4384015485013662e-06,10,13,15,11,13,16
1.5103216259264346e-06,10,13,15,11,13,16
1.5858377072227563e-06,10,13,15,11,13,15
1.6651295925838943e-06,10,13,15,11,13,15
1.748386072213089e-06,10,13,15,11,13,15
1.8358053758237435e-06,10,13,15,11,13,15
1.927595644614931e-06,10,13,15,11,13,15
2.0239754268456777e-06,10,12,15,11,13,15
2.125174198187962e-06,10,12,15,11,13,15
2.23143290809736e-06,10,12,15,11,13,15
2.343004553502228e-06,10,12,15,10,13,15
2.4601547811773394e-06,10,12,14,10,13,15
2.5831625202362067e-06,10,12,14,10,13,15
2.712320646248017e-06,10,12,14,10,13,15
2.8479366785604183e-06,10,12,14,10,13,15
2.9903335124884394e-06,10,12,14,10,13,15
3.1398501881128616e-06,10,12,14,10,12,15
3.296842697518505e-06,10,12,14,10,12,15
3.4616848323944305e-06,10,12,14,10,12,15
3.634769074014152e-06,10,12,14,10,12,15
3.81650752771486e-06,10,12,14,10,12,15
4.0073329041006035e-06,9,12,14,10,12,15
4.2076995493056335e-06,9,12,14,10,12,14
4.418084526770915e-06,9,12,14,10,12,14
4.638988753109461e-06,9,12,14,10,12,14
4.870938190764934e-06,9,12,14,10,12,14
5.1144851003031815e-06,9,12,14,10,12,14
5.370209355318341e-06,9,11,14,10,12,14
5.638719823084259e-06,9,11,14,10,12,14
5.920655814238472e-06,9,11,14,10,12,14
6.216688604950395e-06,9,11,14,9,12,14
6.527523035197916e-06,9,11,14,9,12,14
6.853899186957811e-06,9,11,13,9,12,14
7.196594146305702e-06,9,11,13,9,12,14
7.556423853620988e-06,9,11,13,9,12,14
7.934245046302037e-06,9,11,13,9,12,14
8.33095729861714e-06,9,11,13,9,12,14
8.747505163547997e-06,9,11,13,9,11,14
9.184880421725398e-06,9,11,13,9,11,14
9.644124442811668e-06,9,11,13,9,11,14
1.0126330664952252e-05,9,11,13,9,11,14
1.0632647198199864e-05,8,11,13,9,11,14
1.1164279558109858e-05,8,11,13,9,11,14
1.1722493536015352e-05,8,11,13,9,11,13
1.230861821281612e-05,8,11,13,9,11,13
1.2924049123456927e-05,8,11,13,9,11,13
1.3570251579629774e-05,8,11,13,9,11,13
1.4248764158611264e-05,8,11,13,9,11,13
1.4961202366541828e-05,8,10,13,9,11,13
1.570926248486892e-05,8,10,13,9,11,13
1.6494725609112368e-05,8,10,13,9,11,13
1.7319461889567986e-05,8,10,13,8,11,13
1.8185434984046388e-05,8,10,12,8,11,13
1.909470673324871e-05,8,10,12,8,11,13
2.0049442069911145e-05,8,10,12,8,11,13
2.10519141734067e-05,8,10,12,8,11,13
2.2104509882077038e-05,8,10,12,8,11,13
2.320973537618089e-05,8,10,12,8,10,13
2.4370222144989936e-05,8,10,12,8,10,13
2.5588733252239434e-05,8,10,12,8,10,13
2.6868169914851406e-05,8,10,12,8,10,13
2.821157841059398e-05,8,10,12,8,10,13
2.962215733112368e-05,7,10,12,8,10,13
3.110326519767987e-05,7,10,12,8,10,12
3.265842845756386e-05,7,10,12,8,10,12
3.429134988044206e-05,7,10,12,8,10,12
3.600591737446416e-05,7,10,12,8,10,12
3.780621324318737e-05,7,10,12,8,10,12
3.969652390534674e-05,7,9,12,8,10,12
4.168135010061408e-05,7,9,12,8,10,12
4.3765417605644786e-05,7,9,12,8,10,12
4.595368848592703e-05,7,9,12,7,10,12
4.825137291022338e-05,7,9,12,7,10,12
5.066394155573455e-05,7,9,11,7,10,12
5.319713863352128e-05,7,9,11,7,10,12
5.585699556519735e-05,7,9,11,7,10,12
5.8649845343457215e-05,7,9,11,7,10,12
6.158233761063008e-05,7,9,11,7,10,12
6.466145449116158e-05,7,9,11,7,9,12
6.789452721571966e-05,7,9,11,7,9,12
7.128925357650565e-05,7,9,11,7,9,12
7.485371625533093e-05,7,9,11,7,9,12
7.859640206809749e-05,6,9,11,7,9,12
8.252622217150236e-05,6,9,11,7,9,12
8.665253328007748e-05,6,9,11,7,9,11
9.098515994408136e-05,6,9,11,7,9,11
9.553441794128543e-05,6,9,11,7,9,11
0.00010031113883834971,6,9,11,7,9,11
0.0001053266957802672,6,9,11,7,9,11
0.00011059303056928056,6,8,11,7,9,11
0.00011612268209774459,6,8,11,7,9,11
0.00012192881620263182,6,8,11,7,9,11
0.00012802525701276343,6,8,11,6,9,11
0.0001344265198634016,6,8,10,6,9,11
0.0001411478458565717,6,8,10,6,9,11
0.00014820523814940031,6,8,10,6,9,11
0.00015561550005687035,6,8,10,6,9,11
0.00016339627505971386,6,8,10,6,9,11
0.00017156608881269958,6,8,10,6,8,11
0.00018014439325333457,6,8,10,6,8,11
0.00018915161291600132,6,8,10,6,8,11
0.0001986091935618014,6,8,10,6,8,11
0.00020853965323989148,6,8,10,6,8,11
0.00021896663590188607,5,8,10,6,8,11
0.0002299149676969804,5,8,10,6,8,10
0.00024141071608182942,5,8,10,6,8,10
0.0002534812518859209,5,8,10,6,8,10
0.00026615531448021695,5,8,10,6,8,10
0.0002794630802042278,5,8,10,6,8,10
0.0002934362342144392,5,7,10,6,8,10
0.00030810804592516116,5,7,10,6,8,10
0.0003235134482214192,5,7,10,6,8,10
0.0003396891206324902,5,7,10,5,8,10
0.00035667357666411474,5,7,10,5,8,10
0.0003745072554973205,5,7,9,5,8,10
0.00039323261827218657,5,7,9,5,8,10
0.00041289424918579593,5,7,9,5,8,10
0.00043353896164508574,5,7,9,5,8,10
0.00045521590972734003,5,7,9,5,8,10
0.00047797670521370706,5,7,9,5,7,10
0.0005018755404743924,5,7,9,5,7,10
0.0005269693174981121,5,7,9,5,7,10
0.0005533177833730177,5,7,9,5,7,10
0.0005809836725416686,5,7,9,5,7,10
0.000610032856168752,4,7,9,5,7,10
0.0006405344989771896,4,7,9,5,7,9
0.0006725612239260492,4,7,9,5,7,9
0.0007061892851223517,4,7,9,5,7,9
0.0007414987493784693,4,7,9,5,7,9
0.0007785736868473927,4,7,9,5,7,9
0.0008175023711897624,4,6,9,5,7,9
0.0008583774897492506,4,6,9,5,7,9
0.0009012963642367132,4,6,9,5,7,9
0.0009463611824485488,4,6,9,4,7,9
0.0009936792415709762,4,6,8,4,7,9
0.001043363203649525,4,6,8,4,7,9
0.0010955313638320013,4,6,8,4,7,9
0.0011503079320236015,4,6,8,4,7,9
0.0012078233286247815,4,6,8,4,7,9
0.0012682144950560206,4,6,8,4,6,9
0.0013316252198088217,4,6,8,4,6,9
0.0013982064807992627,4,6,8,4,6,9
0.0014681168048392259,4,6,8,4,6,9
0.0015415226450811873,4,6,8,4,6,9
0.0016185987773352467,3,6,8,4,6,9
0.001699528716202009,3,6,8,4,6,8
0.0017845051520121095,3,6,8,4,6,8
0.0018737304096127152,3,6,8,4,6,8
0.001967416930093351,3,6,8,4,6,8
0.0020657877765980184,3,6,8,4,6,8
0.0021690771654279194,3,5,8,4,6,8
0.0022775310236993153,3,5,8,4,6,8
0.002391407574884281,3,5,8,4,6,8
0.0025109779536284954,3,5,8,3,6,8
0.0026365268513099203,3,5,8,3,6,8
0.0027683531938754165,3,5,7,3,6,8
0.0029067708535691875,3,5,7,3,6,8
0.003052109396247647,3,5,7,3,6,8
0.0032047148660600297,3,5,7,3,6,8
0.003364950609363031,3,5,7,3,6,8
0.003533198139831183,3,5,7,3,5,8
0.003709858046822742,3,5,7,3,5,8
0.0038953509491638796,3,5,7,3,5,8
0.0040901184966220736,3,5,7,3,5,8
0.004294624421453177,3,5,7,3,5,8
0.004509355642525837,2,5,7,3,5,8
0.0047348234246521285,2,5,7,3,5,7
0.004971564595884735,2,5,7,3,5,7
0.005220142825678972,2,5,7,3,5,7
0.005481149966962921,2,5,7,3,5,7
0.005755207465311067,2,5,7,3,5,7
0.00604296783857662,2,4,7,3,5,7
0.006345116230505451,2,4,7,3,5,7
0.006662372042030724,2,4,7,3,5,7
0.006995490644132261,2,4,7,2,5,7
0.007345265176338874,2,4,6,2,5,7
0.007712528435155818,2,4,6,2,5,7
0.00809815485691361,2,4,6,2,5,7
0.00850306259975929,2,4,6,2,5,7
0.008928215729747254,2,4,6,2,5,7
0.009374626516234616,2,4,6,2,4,7
0.009843357842046348,2,4,6,2,4,7


==> data/morecontributions.eps1.del-5.csv <==
kappa,opt-smart,opt-naive,lap-smart,lap-naive,gauss-smart,gauss-naive
1,10,10,10.83616208,10.83616208,16.7194472,16.72755299
2,20,20,22.16369476,21.93259175,23.96736971,23.98541067
3,30,30,33.81909944,33.50470156,29.6435367,29.67142426
4,40,40,45.79242025,45.38571871,34.48979088,34.52703037
5,50,50,58.00087684,57.49643726,38.79844566,38.84497788
6,60,60,70.39671045,69.79020593,42.72163792,42.77729514
7,70,70,82.94582268,82.23619912,46.3508025,46.41514544
8,80,80,95.6300799,94.81250783,49.74543549,49.81837561
9,90,90,108.4222488,107.5027507,52.94759974,53.02881773
10,100,100,121.316865,120.2942125,55.98787759,56.07709437
11,110,110,134.319236,133.1767356,58.88929101,58.98643269
12,120,120,147.3951096,146.1420175,61.67005297,61.77495388
13,129,129,159.1894179,159.1831449,64.34446958,64.45712337
14,139,139,172.4107717,172.2942715,66.92447191,67.04471006
15,149,149,185.6827099,185.4703884,69.41965503,69.54744378
16,148,159,181.6147231,198.7071565,71.83823973,71.97347963
17,154,169,190.8223715,212.0007797,74.18718854,74.3297344
18,162,179,201.9832645,225.3479098,76.47241905,76.6221357
19,172,189,215.6364087,238.7455709,78.6990489,78.85581003


==> data/proba.eps0.1.del-10.csv <==
n, lap, opt
0, 0, 0
1, 1.000000082740371e-10, 1e-10
2, 1.1051703996400875e-10, 2.1051709180756477e-10
3, 1.221402978757169e-10, 3.3265736762358164e-10
4, 1.3498591133753735e-10, 4.67643248381182e-10
5, 1.4918244417572168e-10, 6.168257181453088e-10
6, 1.648721159597244e-10, 7.816978452153216e-10
7, 1.8221191222522748e-10, 9.639097252543725e-10
8, 2.0137524980867738e-10, 1.16528499600142e-09
9, 2.225540862710318e-10, 1.3878390888506668e-09
10, 2.4596036318769166e-10, 1.6337993999663614e-09
11, 2.718282265945504e-10, 1.9056275828122653e-09
12, 3.0041658050095066e-10, 2.206044185206909e-09
13, 3.3201164040264075e-10, 2.5380558774805643e-09
14, 3.669297088393364e-10, 2.904985544242488e-09
15, 4.055199509522822e-10, 3.3105055409269563e-09
16, 4.481689463986527e-10, 3.758674447960762e-09
17, 4.953032428645088e-10, 4.253977690400273e-09
18, 5.473946851353162e-10, 4.801372429572993e-09
19, 6.049647449657414e-10, 5.406337176014287e-09
20, 6.685894060609598e-10, 6.074926620242214e-09
21, 7.389056033701991e-10, 6.8138322301352776e-09
22, 8.166169962464664e-10, 7.630449221392041e-09
23, 9.025012959185119e-10, 8.532950571335454e-09
24, 9.974182590966052e-10, 9.530368816816928e-09
25, 1.1023176815783131e-09, 1.0632686454881089e-08
26, 1.2182493902557212e-09, 1.185093585095143e-08
27, 1.3463737902341677e-09, 1.31973096544516e-08
28, 1.4879731891070946e-09, 1.4685282826938885e-08
29, 1.6444646755431336e-09, 1.632974750404859e-08
30, 1.8174145521854257e-09, 1.8147162040992896e-08
31, 2.0085536567293616e-09, 2.0155715733311654e-08
32, 2.2197951254909754e-09, 2.2375510861455818e-08
33, 2.453253045153758e-09, 2.482876388116676e-08
34, 2.7112638800730338e-09, 2.754002777323255e-08
35, 2.99641000900408e-09, 3.053643777797225e-08
36, 3.311545149209394e-09, 3.384798297384147e-08
37, 3.659823444301935e-09, 3.7507806418209275e-08
38, 4.044730439467514e-09, 4.155253685421601e-08
39, 4.4701184975792785e-09, 4.6022655303546096e-08
40, 4.940244879847455e-09, 5.096290021409911e-08
41, 5.459815044517313e-09, 5.642271521741351e-08
42, 6.0340287211246846e-09, 6.245674397714975e-08
43, 6.668633090178844e-09, 6.912537708124225e-08
44, 7.369979404536764e-09, 7.649535645120179e-08
45, 8.145086827227033e-09, 8.464044331769863e-08
46, 9.001713152656521e-09, 9.364215644775078e-08
47, 9.948431523021384e-09, 1.0359058801194422e-07
48, 1.0994717247747587e-08, 1.1458530525715653e-07
49, 1.2151041728358791e-08, 1.2673634700903008e-07
50, 1.3428977929663688e-08, 1.4016532497752358e-07
51, 1.4841315953972867e-08, 1.5500664088778119e-07
52, 1.6402190716746645e-08, 1.7140883161777146e-07
53, 1.8127224166164524e-08, 1.895360558052865e-07
54, 2.003368104741554e-08, 2.095697368027658e-07
55, 2.2140641653400905e-08, 2.3171037842318438e-07
56, 2.446919322718344e-08, 2.5617957164960634e-07
57, 2.7042640793339956e-08, 2.8322221239222167e-07
58, 2.988674008275183e-08, 3.131089524889276e-07
59, 3.302995599252512e-08, 3.461389084798926e-07
60, 3.650374680308488e-08, 3.826426552664254e-07
61, 4.034287937049186e-08, 4.229855346156987e-07
62, 4.458577695931609e-08, 4.6757131162395066e-07
63, 4.9274904156959565e-08, 5.16846215733276e-07
64, 5.44571909788516e-08, 5.713034067458694e-07
65, 6.018450382505591e-08, 6.314879105330772e-07
66, 6.65141632882893e-08, 6.980020738375132e-07
67, 7.350951891638147e-08, 7.71511592761711e-07
68, 8.124058248348831e-08, 8.527521752784649e-07
69, 8.978472920695424e-08, 9.425369044435071e-07
70, 9.922747157276035e-08, 1.0417643760040093e-06
71, 1.0966331587258793e-07, 1.1514276918468547e-06
72, 1.211967074477016e-07, 1.2726243992961132e-06
73, 1.3394307640801628e-07, 1.4065674757355546e-06
74, 1.4802999270813189e-07, 1.5545974684940098e-06
75, 1.6359844301483406e-07, 1.7181959114936017e-06
76, 1.8080424146749152e-07, 1.8990001529392074e-06
77, 1.9981958954140566e-07, 2.0988197424496203e-06
78, 2.2083479922496707e-07, 2.3196545416383403e-06
79, 2.440601977182766e-07, 2.563714739400791e-06
80, 2.697282328600892e-07, 2.8334429722276412e-06
81, 2.9809579871198366e-07, 3.1315387709318127e-06
82, 3.294468075010215e-07, 3.4609855784601955e-06
83, 3.640950306804669e-07, 3.825080609193436e-06
84, 4.023872394176564e-07, 4.2274678485756665e-06
85, 4.447066748181072e-07, 4.67217452334565e-06
86, 4.914768840791339e-07, 5.1636514073755615e-06
87, 5.431659590993121e-07, 5.706817366511858e-06
88, 6.002912217306644e-07, 6.307108588237968e-06
89, 6.634244006376022e-07, 6.9705329888657535e-06
90, 7.33197353941506e-07, 7.703730342781351e-06
91, 8.103083927180066e-07, 8.514038735538887e-06
92, 8.955292702950146e-07, 9.409568005887133e-06
93, 9.89712905852258e-07, 1.0399280911761539e-05
94, 1.0938019208150962e-06, 1.1493082832578053e-05
95, 1.2088380729746717e-06, 1.2701920905599749e-05
96, 1.3359726829254015e-06, 1.4037893588565928e-05
97, 1.4764781565146379e-06, 1.5514371745123678e-05
98, 1.6317607197668949e-06, 1.7146132464925217e-05
99, 1.803374492737042e-06, 1.8949506957708063e-05
100, 1.993037043845902e-06, 2.0942544001531085e-05
101, 2.202646579463341e-06, 2.314519058101175e-05
102, 2.434300942488754e-06, 2.557949152345262e-05
103, 2.6903186074456187e-06, 2.8269810130882368e-05
104, 2.9732618852529313e-06, 3.12430720161715e-05
105, 3.2859625674896975e-06, 3.4529034583615825e-05
106, 3.631550267391148e-06, 3.816058485104047e-05
107, 4.013483743126045e-06, 4.217406859412811e-05
108, 4.435585512996276e-06, 4.660965410715789e-05
109, 4.902080113611262e-06, 5.151173422079605e-05
110, 5.417636379623225e-06, 5.6929370600465894e-05
111, 5.987414171571004e-06, 6.291678477198564e-05
112, 6.6171160167938226e-06, 6.953390078882339e-05
113, 7.313044183332451e-06, 7.684694497216493e-05
114, 8.082163754030702e-06, 8.492910872619626e-05
115, 8.93217233610688e-06, 9.386128106227678e-05
116, 9.871577101083773e-06, 0.00010373285816335279
117, 1.0909779927681384e-05, 0.00011464263809100372
118, 1.205717149865837e-05, 0.00012669980958964874
119, 1.332523529451457e-05, 0.00014002504488420177
120, 1.4726662524000567e-05, 0.000154751707408257
121, 1.627547914184735e-05, 0.00017102718655015735
122, 1.7987186225365548e-05, 0.00018901437277553274
123, 1.9878915114346363e-05, 0.00020889328788982809
124, 2.1969598867244144e-05, 0.0002308628867570418
125, 2.4280161749823392e-05, 0.000255143048506874
126, 2.6833728652086997e-05, 0.0002819767771589614
127, 2.9655856529808844e-05, 0.0003116326336887821
128, 3.277479018737317e-05, 0.00034440742387616325
129, 3.622174496109576e-05, 0.0003806291688372878
130, 4.003121913298546e-05, 0.000420660387970276
131, 4.424133920089002e-05, 0.00046490172717116783
132, 4.889424146159449e-05, 0.0005137959686327146
133, 5.403649372470731e-05, 0.0005678324623573836
134, 5.971956137929002e-05, 0.0006275520237366651
135, 6.600032247661147e-05, 0.0006935523462132805
136, 7.294163698479128e-05, 0.0007664939831980505
137, 8.061297591244188e-05, 0.0008471069591104506
138, 8.909111659793911e-05, 0.0009361980757083664
139, 9.846091112286626e-05, 0.0010346589868312694
140, 0.00010881613554025726, 0.0011434751223715332
141, 0.00012026042841650764, 0.0012637355507880102
142, 0.000132908328081216, 0.0013966438788692215
143, 0.00014688641896543064, 0.0015435302978346306
144, 0.00016233459850079068, 0.001705864896335476
145, 0.0001794074772606402, 0.0018852723735960965
146, 0.00019827592635379698, 0.002083548299949853
147, 0.0002191287875606962, 0.002302677087510537
148, 0.00024217476332522025, 0.002544851850835778
149, 0.0002676445055188603, 0.002812496356354687
150, 0.0002957929238822654, 0.003108289280236921
151, 0.0003269017372472538, 0.0034351910174841315
152, 0.0003612822930739723, 0.003796473310558161
153, 0.000399278683521076, 0.004195751994079255
154, 0.0004412711892350929, 0.0046370231833142974
155, 0.0004876800853271801, 0.005124703268641522
156, 0.0005389698476283566, 0.00566367311626982
157, 0.0005956538013184298, 0.006259326917588292
158, 0.0006582992584583947, 0.006917626176046664
159, 0.0007275331958389586, 0.007645159371885619
160, 0.0008040485299758426, 0.008449207901861468
161, 0.0008886110520507362, 0.00933781895391225
162, 0.0009820670922071617, 0.010319886046119402
163, 0.0010853519899064468, 0.011405238036025821
164, 0.001199499455120101, 0.01260473749114597
165, 0.0013256519140463219, 0.013930389405192346
166, 0.0014650719428953574, 0.015395461348087669
167, 0.001619154904176523, 0.01701461625226422
168, 0.0017894429119554855, 0.018804059164219643
169, 0.0019776402658497894, 0.020781699430069446
170, 0.0021856305082326166, 0.022967329938302045
171, 0.00241549527535756, 0.02538282521365953
172, 0.002669535131074263, 0.028052360344733834
173, 0.0029502925916445877, 0.03100265293637832
174, 0.003260577572099632, 0.03426323050847795
175, 0.003603495508814114, 0.03786672601729217
176, 0.003982478439757631, 0.041849204457049705
177, 0.004401319353483424, 0.04625052381053318
178, 0.004864210150633319, 0.05111473396116644
179, 0.005375783597888373, 0.056490517559054876
180, 0.00594115969425435, 0.06243167725330927
181, 0.006565996913733052, 0.06899767416704218
182, 0.007256548837232257, 0.07625422300427451
183, 0.008019726740504662, 0.08427394974477906
184, 0.008863168764519425, 0.09313711850929858
185, 0.009795316360543316, 0.10293243486984205
186, 0.010825498775023035, 0.1137579336448649
187, 0.011964026419819085, 0.12572196006468414
188, 0.01322229406227271, 0.13894425412695657
189, 0.014612894867868098, 0.15355714899482487
190, 0.01614974643686473, 0.16970689543168987
191, 0.01784823009631875, 0.1875551255280082
192, 0.019725344841573955, 0.20728047036958247
193, 0.021799877467921114, 0.22908034783750386
194, 0.024092590595159002, 0.2531729384326623
195, 0.02662643046687252, 0.2797993688995352
196, 0.02942675660415095, 0.3092261255036855
197, 0.03252159561219803, 0.34174772111588403
198, 0.03594192168001786, 0.3776896427959024
199, 0.03972196658050842, 0.41741160937641003
200, 0.04389956227355074, 0.4613111716499614
201, 0.04851651954097902, 0.5098276911909394
202, 0.05361904644293891, 0.5564737537949683
203, 0.05925821078368365, 0.5986808566431415
204, 0.06549045121532382, 0.6368714226070609
205, 0.07237814209482785, 0.6714276757071856
206, 0.07999021774755066, 0.7026954665392996
207, 0.0884028623851314, 0.730987733663518
208, 0.09770027258269087, 0.7565876355985796
209, 0.1079754999464535, 0.7797513847674742
210, 0.11933138240549901, 0.8007108117574897
211, 0.13188157344832163, 0.8196756855586483
212, 0.14575167960514246, 0.8368358130022667
213, 0.16108051756028297, 0.8523629384115182
214, 0.1780215034761985, 0.8664124624763458
215, 0.19674418843399732, 0.8791249975557988
216, 0.21743595535764904, 0.8906277749737824
217, 0.24030389440526845, 0.901035918392913
218, 0.26557687559702403, 0.9104535960108271
219, 0.2935078394232251, 0.9189750631105156
220, 0.3243763283577654, 0.9266856053988761
221, 0.3584912846131594, 0.9336623925747333
222, 0.3961941421380437, 0.9399752506691224
223, 0.4378622438028954, 0.9456873608876768
224, 0.48391261797430896, 0.9508558919493703
225, 0.5325409048932892, 0.9555325722502717
226, 0.5770255193462177, 0.959764207578719
227, 0.6172768630301306, 0.963593149563381
228, 0.6536977849215606, 0.9670577195425921
229, 0.6866527978482913, 0.9701925920971863
230, 0.716471726656256, 0.9730291420853572
231, 0.7434530092074529, 0.9755957586527835
232, 0.7678666832463766, 0.977918129360742
233, 0.7899570890285279, 0.9800194972758536
234, 0.8099453147598162, 0.9819208935945066
235, 0.8280314093216351, 0.9836413481301397
236, 0.8443963844273056, 0.9851980797700102
237, 0.8592040262481431, 0.9866066688076055
238, 0.8726025346405111, 0.987881212875457
239, 0.8847260063797945, 0.9890344680389849
240, 0.8956957772459995, 0.9900779764634879
241, 0.9056216363930226, 0.9910221819320143
242, 0.9146029251554036, 0.9918765343702509
243, 0.9227295312897918, 0.9926495844245578
244, 0.9300827886018268, 0.9933490690397092
245, 0.9367362909622027, 0.9939819888928388
246, 0.9427566288588612, 0.9945546784585684
247, 0.9482040558569779, 0.9950728694065591
248, 0.9531330916368931, 0.9955417479659887
249, 0.9575930676453984, 0.9959660068310754
250, 0.9616286208214366, 0.9963498921271393
251, 0.96528014033759, 0.9966972459072517
252, 0.968584171828494, 0.9970115446047937
253, 0.9715737831518332, 0.9972959338267696
254, 0.9742788953425745, 0.9975532598360995
255, 0.9767265820727424, 0.9977860980379751
256, 0.9789413406138284, 0.9979967787553805
257, 0.9809453370137178, 0.9981874105517474
258, 0.982758627941947, 0.9983599013341676
259, 0.984399361423594, 0.9985159774483678
260, 0.9858839584708126, 0.9986572009565576
261, 0.9872272774298417, 0.9987849852710743
262, 0.9884427626883283, 0.9989006093002869
263, 0.9895425792312782, 0.9990052302483425
264, 0.9905377343923141, 0.9990998951968538
265, 0.991438188018771, 0.9991855515844432
266, 0.9922529521531954, 0.9992630566890278
267, 0.9929901812288964, 0.9993331862077448
268, 0.9936572536822545, 0.9993966420203888
269, 0.9942608457985941, 0.9994540592140609
270, 0.9948069985306897, 0.9995060124393341
271, 0.9953011779586523, 0.9995530216615489
272, 0.9957483299962965, 0.9995955573648018
273, 0.9961529298915079, 0.9996340452607072
274, 0.9965190270160288, 0.999668870549064
275, 0.9968502853929305, 0.9997003817730632
276, 0.9971500203673891, 0.9997288943076257
277, 0.9974212317877733, 0.999754693515781
278, 0.9976666340291356, 0.9997780376046755
279, 0.9978886831595901, 0.9997991602097973
280, 0.9980896015214676, 0.9998182727332778
281, 0.998271399973265, 0.9998355664596761
282, 0.9984358980149922, 0.9998512144704185
283, 0.9985847419983406, 0.9998653733760562
284, 0.9987194216039238, 0.9998781848836755
285, 0.9988412847505017, 0.9998897772151509
286, 0.9989515510854051, 0.9999002663904322
287, 0.9990513241911754, 0.9999097573887109
288, 0.9991416026305899, 0.9999183451990882
289, 0.9992232899406142, 0.9999261157712565
290, 0.9992972036753027, 0.9999331468757139
291, 0.9993640835881558, 0.999939508882117
292, 0.9994245990358201, 0.9999452654635644
293, 0.9994793556772361, 0.999950474233858
294, 0.9995289015352753, 0.9999551873241215
295, 0.9995737324815378, 0.9999594519045466
296, 0.999614297199202, 0.9999633106564874
297, 0.9996510016735968, 0.9999668021996303
298, 0.9996842132554384, 0.9999699614785128
299, 0.9997142643374008, 0.9999728201122596
300, 0.9997414556808131, 0.9999754067110382
301, 0.999766059425779, 0.9999777471623985
302, 0.999788321814848, 0.9999798648903645
303, 0.9998084656574926, 0.9999817810898693
304, 0.9998266925600603, 0.9999835149388816
305, 0.9998431849435185, 0.9999850837903452
306, 0.9998581078691842, 0.9999865033458528
307, 0.999871610690713, 0.9999877878127932
308, 0.9998838285488814, 0.9999889500465429
309, 0.9998948837241203, 0.9999900016791281
310, 0.9999048868603394, 0.9999909532356414
311, 0.9999139380722882, 0.99999181423958
312, 0.9999221279475381, 0.9999925933081606
313, 0.9999295384531132, 0.9999932982385635
314, 0.9999362437558441, 0.9999939360859693
315, 0.9999423109646544, 0.999994513234169
316, 0.9999478008022088, 0.9999950354594558
317, 0.9999527682126471, 0.9999955079884361
318, 0.9999572629114823, 0.9999959355503384
319, 0.9999613298831713, 0.9999963224243462
320, 0.9999650098313336, 0.9999966724824245
321, 0.9999683395861273, 0.9999969892280722
322, 0.9999713524728574, 0.9999972758313863
323, 0.9999740786455072, 0.9999975351607892
324, 0.9999765453885288, 0.9999977698117363
325, 0.9999787773899154, 0.9999979821326935
326, 0.999980796988287, 0.9999981742486401
327, 0.9999826243964631, 0.9999983480823373
328, 0.9999842779037589, 0.999998505373571
329, 0.999985774059031, 0.9999986476965648
330, 0.9999871278363045, 0.9999987764757351
331, 0.9999883527846373, 0.999998892999947
332, 0.9999894611637239, 0.9999989984354141
333, 0.9999904640665948, 0.9999990938373697
334, 0.9999913715306391, 0.999999180160629
335, 0.9999921926380618, 0.9999992582691442
336, 0.9999929356067823, 0.9999993289446512
337, 0.9999936078726809, 0.9999993928944946
338, 0.9999942161640207, 0.9999994507587057
339, 0.9999947665687862, 0.9999995031164092
340, 0.999995264595613, 0.9999995504916184
341, 0.9999957152289212, 0.9999995933584803
342, 0.9999961229788001, 0.9999996321460211
343, 0.9999964919261478, 0.9999996672424392
344, 0.9999968257635133, 0.9999996989989915
345, 0.9999971278320532, 0.9999997277335084
346, 0.9999974011549708, 0.9999997537335745
347, 0.999997648467774, 0.9999997772594071
348, 0.9999978722456522, 0.9999997985464609
349, 0.9999980747282496, 0.9999998178077835
350, 0.9999982579420804, 0.999999835236149
351, 0.9999984237208099, 0.9999998510059861
352, 0.9999985737236076, 0.9999998652751251
353, 0.9999987094517517, 0.9999998781863757
354, 0.9999988322636552, 0.9999998898689584
355, 0.9999989433884607, 0.9999999004397964
356, 0.9999990439383429, 0.9999999100046861
357, 0.9999991349196388, 0.9999999186593564
358, 0.9999992172429195, 0.9999999264904258
359, 0.9999992917321043, 0.9999999335762705
360, 0.9999993591327061, 0.9999999399878078
361, 0.9999994201192924, 0.9999999457892067
362, 0.9999994753022378, 0.9999999510385295
363, 0.9999995252338316, 0.9999999557883131
364, 0.999999570413806, 0.9999999600860952
365, 0.9999996112943375, 0.9999999639748891
366, 0.9999996482845719, 0.9999999674936154
367, 0.9999996817547201, 0.9999999706774908
368, 0.9999997120397627, 0.9999999735583802
369, 0.9999997394428024, 0.9999999761651167
370, 0.999999764238098, 0.9999999785237895
371, 0.9999997866738094, 0.9999999806580049
372, 0.9999998069744804, 0.9999999825891228
373, 0.9999998253432872, 0.9999999843364706
374, 0.999999841964071, 0.9999999859175362
375, 0.9999998570031781, 0.9999999873481435
376, 0.9999998706111248, 0.9999999886426106
377, 0.9999998829241042, 0.9999999898138929
378, 0.9999998940653488, 0.9999999908737128
379, 0.9999999041463637, 0.9999999918326776
380, 0.9999999132680433, 0.9999999927003849
381, 0.9999999215216802, 0.9999999934855188
382, 0.9999999289898798, 0.9999999941959374
383, 0.9999999357473861, 0.9999999948387508
384, 0.9999999418618307, 0.9999999954203923
385, 0.999999947394409, 0.9999999959466833
386, 0.9999999524004929, 0.9999999964228912
387, 0.999999956930185, 0.9999999968537818
388, 0.9999999610288197, 0.9999999972436678
389, 0.9999999647374178, 0.9999999975964512
390, 0.9999999680930962, 0.9999999979156629
391, 0.9999999711294396, 0.9999999982044975
392, 0.9999999738768366, 0.9999999984658459
393, 0.9999999763627844, 0.9999999987023237
394, 0.9999999786121628, 0.9999999989162976
395, 0.9999999806474846, 0.9999999991099093
396, 0.9999999824891199, 0.9999999992850964
397, 0.9999999841555005, 0.9999999994436122
398, 0.999999985663304, 0.9999999995870432
399, 0.9999999870276209, 0.9999999997168251
400, 0.9999999882621061, 0.9999999998342565
401, 0.9999999893791144, 0.9999999999405128
402, 0.9999999903898252, 1
403, 0.9999999913043544, 1
404, 0.9999999921318544, 1
405, 0.9999999928806075, 1
406, 0.9999999935581072, 1
407, 0.9999999941711344, 1
408, 0.9999999947258242, 1
409, 0.9999999952277284, 1
410, 0.9999999956818701, 1
411, 0.9999999960927946, 1
412, 0.9999999964646142, 1
413, 0.9999999968010507, 1
414, 0.9999999971054709, 1
415, 0.9999999973809218, 1
416, 0.9999999976301601, 1
417, 0.9999999978556802, 1
418, 0.9999999980597392, 1
419, 0.9999999982443795, 1
420, 0.9999999984114488, 1
421, 0.9999999985626195, 1
422, 0.9999999986994043, 1
423, 0.9999999988231724, 1
424, 0.9999999989351623, 1
425, 0.999999999036495, 1
426, 0.9999999991281846, 1
427, 0.9999999992111488, 1
428, 0.999999999286218, 1
429, 0.9999999993541433, 1
430, 0.9999999994156047, 1
431, 0.9999999994712172, 1
432, 0.9999999995215376, 1
433, 0.9999999995670693, 1
434, 0.9999999996082681, 1
435, 0.9999999996455463, 1
436, 0.999999999679277, 1
437, 0.9999999997097979, 1
438, 0.9999999997374143, 1
439, 0.9999999997624026, 1
440, 0.999999999785013, 1
441, 0.9999999998054717, 1
442, 0.9999999998239835, 1
443, 0.9999999998407337, 1
444, 0.9999999998558898, 1
445, 0.9999999998696038, 1
446, 0.9999999998820126, 1
447, 0.9999999998932406, 1
448, 0.9999999999034, 1
449, 0.9999999999125928, 1
450, 0.9999999999209107, 1
451, 0.999999999928437, 1
452, 0.9999999999352471, 1
453, 0.9999999999414092, 1
454, 0.9999999999469849, 1
455, 0.9999999999520299, 1
456, 0.9999999999565948, 1
457, 0.9999999999607254, 1
458, 0.9999999999644629, 1
459, 0.9999999999678447, 1
460, 0.9999999999709047, 1
461, 0.9999999999736735, 1
462, 0.9999999999761787, 1
463, 0.9999999999784457, 1
464, 0.9999999999804968, 1
465, 0.9999999999823528, 1
466, 0.9999999999840321, 1
467, 0.9999999999855517, 1
468, 0.9999999999869267, 1
469, 0.9999999999881707, 1
470, 0.9999999999892965, 1
471, 0.999999999990315, 1
472, 0.9999999999912367, 1
473, 0.9999999999920706, 1
474, 0.9999999999928252, 1
475, 0.999999999993508, 1
476, 0.9999999999941257, 1
477, 0.9999999999946848, 1
478, 0.9999999999951906, 1
479, 0.9999999999956483, 1
480, 0.9999999999960624, 1
481, 0.9999999999964371, 1
482, 0.9999999999967761, 1
483, 0.9999999999970829, 1
484, 0.9999999999973606, 1
485, 0.9999999999976117, 1
486, 0.999999999997839, 1
487, 0.9999999999980447, 1
488, 0.9999999999982307, 1
489, 0.9999999999983991, 1
490, 0.9999999999985514, 1
491, 0.9999999999986893, 1
492, 0.9999999999988141, 1
493, 0.9999999999989269, 1
494, 0.999999999999029, 1
495, 0.9999999999991214, 1
496, 0.999999999999205, 1
497, 0.9999999999992807, 1
498, 0.9999999999993491, 1
499, 0.999999999999411, 1
500, 0.9999999999994671, 1
501, 0.9999999999995178, 1
502, 0.9999999999995637, 1
503, 0.9999999999996052, 1
504, 0.9999999999996428, 1
505, 0.9999999999996768, 1
506, 0.9999999999997076, 1
507, 0.9999999999997353, 1
508, 0.9999999999997605, 1
509, 0.9999999999997833, 1
510, 0.9999999999998039, 1
511, 0.9999999999998226, 1
512, 0.9999999999998395, 1
513, 0.9999999999998548, 1
514, 0.9999999999998685, 1
515, 0.9999999999998811, 1
516, 0.9999999999998924, 1
517, 0.9999999999999026, 1
518, 0.999999999999912, 1
519, 0.9999999999999203, 1
520, 0.9999999999999278, 1
521, 0.9999999999999347, 1
522, 0.9999999999999409, 1
523, 0.9999999999999466, 1
524, 0.9999999999999517, 1
525, 0.9999999999999563, 1
526, 0.9999999999999604, 1
527, 0.9999999999999641, 1
528, 0.9999999999999676, 1
529, 0.9999999999999707, 1
530, 0.9999999999999735, 1
531, 0.999999999999976, 1
532, 0.9999999999999782, 1
533, 0.9999999999999803, 1
534, 0.9999999999999822, 1
535, 0.9999999999999839, 1
536, 0.9999999999999855, 1
537, 0.9999999999999868, 1
538, 0.9999999999999881, 1
539, 0.9999999999999892, 1
540, 0.9999999999999902, 1
541, 0.9999999999999911, 1
542, 0.999999999999992, 1
543, 0.9999999999999928, 1
544, 0.9999999999999934, 1
545, 0.9999999999999941, 1
546, 0.9999999999999947, 1
547, 0.9999999999999951, 1
548, 0.9999999999999956, 1
549, 0.999999999999996, 1
550, 0.9999999999999964, 1
551, 0.9999999999999968, 1
552, 0.9999999999999971, 1
553, 0.9999999999999973, 1
554, 0.9999999999999976, 1
555, 0.9999999999999978, 1
556, 0.999999999999998, 1
557, 0.9999999999999982, 1
558, 0.9999999999999983, 1
559, 0.9999999999999986, 1
560, 0.9999999999999987, 1
561, 0.9999999999999988, 1
562, 0.9999999999999989, 1
563, 0.999999999999999, 1
564, 0.9999999999999991, 1
565, 0.9999999999999992, 1
566, 0.9999999999999992, 1
567, 0.9999999999999993, 1
568, 0.9999999999999994, 1
569, 0.9999999999999994, 1
570, 0.9999999999999996, 1
571, 0.9999999999999996, 1
572, 0.9999999999999996, 1
573, 0.9999999999999997, 1
574, 0.9999999999999997, 1
575, 0.9999999999999997, 1
576, 0.9999999999999998, 1
577, 0.9999999999999998, 1
578, 0.9999999999999998, 1
579, 0.9999999999999998, 1
580, 0.9999999999999998, 1
581, 0.9999999999999999, 1
582, 0.9999999999999999, 1
583, 0.9999999999999999, 1
584, 0.9999999999999999, 1
585, 0.9999999999999999, 1
586, 0.9999999999999999, 1
587, 0.9999999999999999, 1
588, 0.9999999999999999, 1
589, 0.9999999999999999, 1
590, 0.9999999999999999, 1
591, 0.9999999999999999, 1
592, 1, 1
593, 1, 1
594, 1, 1
595, 1, 1
596, 1, 1
597, 1, 1
598, 1, 1
599, 1, 1
600, 1, 1
601, 1, 1
602, 1, 1
603, 1, 1
604, 1, 1
605, 1, 1
606, 1, 1
607, 1, 1
608, 1, 1
609, 1, 1
610, 1, 1
611, 1, 1
612, 1, 1
613, 1, 1
614, 1, 1
615, 1, 1
616, 1, 1
617, 1, 1
618, 1, 1
619, 1, 1
620, 1, 1
621, 1, 1
622, 1, 1
623, 1, 1
624, 1, 1
625, 1, 1
626, 1, 1
627, 1, 1
628, 1, 1
629, 1, 1
630, 1, 1
631, 1, 1
632, 1, 1
633, 1, 1
634, 1, 1
635, 1, 1
636, 1, 1
637, 1, 1
638, 1, 1
639, 1, 1
640, 1, 1
641, 1, 1
642, 1, 1
643, 1, 1
644, 1, 1
645, 1, 1
646, 1, 1
647, 1, 1
648, 1, 1
649, 1, 1
650, 1, 1
651, 1, 1
652, 1, 1
653, 1, 1
654, 1, 1
655, 1, 1
656, 1, 1
657, 1, 1
658, 1, 1
659, 1, 1
660, 1, 1
661, 1, 1
662, 1, 1
663, 1, 1
664, 1, 1
665, 1, 1
666, 1, 1
667, 1, 1
668, 1, 1
669, 1, 1
670, 1, 1
671, 1, 1
672, 1, 1
673, 1, 1
674, 1, 1
675, 1, 1
676, 1, 1
677, 1, 1
678, 1, 1
679, 1, 1
680, 1, 1
681, 1, 1
682, 1, 1
683, 1, 1
684, 1, 1
685, 1, 1
686, 1, 1
687, 1, 1
688, 1, 1
689, 1, 1
690, 1, 1
691, 1, 1
692, 1, 1
693, 1, 1
694, 1, 1
695, 1, 1
696, 1, 1
697, 1, 1
698, 1, 1
699, 1, 1
700, 1, 1
701, 1, 1
702, 1, 1
703, 1, 1
704, 1, 1
705, 1, 1
706, 1, 1
707, 1, 1
708, 1, 1
709, 1, 1
710, 1, 1
711, 1, 1
712, 1, 1
713, 1, 1
714, 1, 1
715, 1, 1
716, 1, 1
717, 1, 1
718, 1, 1
719, 1, 1
720, 1, 1
721, 1, 1
722, 1, 1
723, 1, 1
724, 1, 1
725, 1, 1
726, 1, 1
727, 1, 1
728, 1, 1
729, 1, 1
730, 1, 1
731, 1, 1
732, 1, 1
733, 1, 1
734, 1, 1
735, 1, 1
736, 1, 1
737, 1, 1
738, 1, 1
739, 1, 1
740, 1, 1
741, 1, 1
742, 1, 1
743, 1, 1
744, 1, 1
745, 1, 1
746, 1, 1
747, 1, 1
748, 1, 1
749, 1, 1
750, 1, 1
751, 1, 1
752, 1, 1
753, 1, 1
754, 1, 1
755, 1, 1
756, 1, 1
757, 1, 1
758, 1, 1
759, 1, 1
760, 1, 1
761, 1, 1
762, 1, 1
763, 1, 1
764, 1, 1
765, 1, 1
766, 1, 1
767, 1, 1
768, 1, 1
769, 1, 1
770, 1, 1
771, 1, 1
772, 1, 1
773, 1, 1
774, 1, 1
775, 1, 1
776, 1, 1
777, 1, 1
778, 1, 1
779, 1, 1
780, 1, 1
781, 1, 1
782, 1, 1
783, 1, 1
784, 1, 1
785, 1, 1
786, 1, 1
787, 1, 1
788, 1, 1
789, 1, 1
790, 1, 1
791, 1, 1
792, 1, 1
793, 1, 1
794, 1, 1
795, 1, 1
796, 1, 1
797, 1, 1
798, 1, 1
799, 1, 1
800, 1, 1
801, 1, 1
802, 1, 1
803, 1, 1
804, 1, 1
805, 1, 1
806, 1, 1
807, 1, 1
808, 1, 1
809, 1, 1
810, 1, 1
811, 1, 1
812, 1, 1
813, 1, 1
814, 1, 1
815, 1, 1
816, 1, 1
817, 1, 1
818, 1, 1
819, 1, 1
820, 1, 1
821, 1, 1
822, 1, 1
823, 1, 1
824, 1, 1
825, 1, 1
826, 1, 1
827, 1, 1
828, 1, 1
829, 1, 1
830, 1, 1
831, 1, 1
832, 1, 1
833, 1, 1
834, 1, 1
835, 1, 1
836, 1, 1
837, 1, 1
838, 1, 1
839, 1, 1
840, 1, 1
841, 1, 1
842, 1, 1
843, 1, 1
844, 1, 1
845, 1, 1
846, 1, 1
847, 1, 1
848, 1, 1
849, 1, 1
850, 1, 1
851, 1, 1
852, 1, 1
853, 1, 1
854, 1, 1
855, 1, 1
856, 1, 1
857, 1, 1
858, 1, 1
859, 1, 1
860, 1, 1
861, 1, 1
862, 1, 1
863, 1, 1
864, 1, 1
865, 1, 1
866, 1, 1
867, 1, 1
868, 1, 1
869, 1, 1
870, 1, 1
871, 1, 1
872, 1, 1
873, 1, 1
874, 1, 1
875, 1, 1
876, 1, 1
877, 1, 1
878, 1, 1
879, 1, 1
880, 1, 1
881, 1, 1
882, 1, 1
883, 1, 1
884, 1, 1
885, 1, 1
886, 1, 1
887, 1, 1
888, 1, 1
889, 1, 1
890, 1, 1
891, 1, 1
892, 1, 1
893, 1, 1
894, 1, 1
895, 1, 1
896, 1, 1
897, 1, 1
898, 1, 1
899, 1, 1
900, 1, 1
901, 1, 1
902, 1, 1
903, 1, 1
904, 1, 1
905, 1, 1
906, 1, 1
907, 1, 1
908, 1, 1
909, 1, 1
910, 1, 1
911, 1, 1
912, 1, 1
913, 1, 1
914, 1, 1
915, 1, 1
916, 1, 1
917, 1, 1
918, 1, 1
919, 1, 1
920, 1, 1
921, 1, 1
922, 1, 1
923, 1, 1
924, 1, 1
925, 1, 1
926, 1, 1
927, 1, 1
928, 1, 1
929, 1, 1
930, 1, 1
931, 1, 1
932, 1, 1
933, 1, 1
934, 1, 1
935, 1, 1
936, 1, 1
937, 1, 1
938, 1, 1
939, 1, 1
940, 1, 1
941, 1, 1
942, 1, 1
943, 1, 1
944, 1, 1
945, 1, 1
946, 1, 1
947, 1, 1
948, 1, 1
949, 1, 1
950, 1, 1
951, 1, 1
952, 1, 1
953, 1, 1
954, 1, 1
955, 1, 1
956, 1, 1
957, 1, 1
958, 1, 1
959, 1, 1
960, 1, 1
961, 1, 1
962, 1, 1
963, 1, 1
964, 1, 1
965, 1, 1
966, 1, 1
967, 1, 1
968, 1, 1
969, 1, 1
970, 1, 1
971, 1, 1
972, 1, 1
973, 1, 1
974, 1, 1
975, 1, 1
976, 1, 1
977, 1, 1
978, 1, 1
979, 1, 1
980, 1, 1
981, 1, 1
982, 1, 1
983, 1, 1
984, 1, 1
985, 1, 1
986, 1, 1
987, 1, 1
988, 1, 1
989, 1, 1
990, 1, 1
991, 1, 1
992, 1, 1
993, 1, 1
994, 1, 1
995, 1, 1
996, 1, 1
997, 1, 1
998, 1, 1
999, 1, 1


==> data/proba.eps1.del-10.csv <==
n, lap, opt
0, 0, 0
1, 9.99999999995449e-06, 1e-05
2, 2.718281828451019e-05, 3.7182818284590455e-05
3, 7.389056098894287e-05, 0.00011107337927389696
4, 0.0002008553692309789, 0.0003119287485057737
5, 0.0005459815003289181, 0.0008579102488372162
6, 0.0014841315910190112, 0.002342041839862982
7, 0.004034287934909009, 0.006376329774790334
8, 0.010966331584234656, 0.01734266135907492
9, 0.029809579870281655, 0.047152241229492214
10, 0.08103083927538501, 0.12818308050524607
11, 0.22026465794706473, 0.3484477384533132
12, 0.5824574802419582, 0.7603109969226272
13, 0.8463946911660957, 0.9118270222873677
14, 0.9434917648252165, 0.9675666530270666
15, 0.9792117820223162, 0.9880721172346895
16, 0.9923524419874196, 0.9956156559483508
17, 0.9971866206320057, 0.9983907687547877
18, 0.998965015570299, 0.9994116757032073
19, 0.9996192505063805, 0.99978724638088
20, 0.9998599300890609, 0.9999254111119026
21, 0.9999484711594389, 0.9999762390759409
22, 0.9999810435989301, 0.9999949376389471
23, 0.9999930263297678, 1
24, 0.999997434530092, 1
25, 0.999999056216364, 1
26, 0.9999996528014033, 1
27, 0.9999998722727743, 1
28, 0.9999999530117796, 1
29, 0.9999999827139997, 1
30, 0.9999999936408359, 1
31, 0.9999999976605942, 1
32, 0.9999999991393808, 1
33, 0.9999999996833958, 1
34, 0.9999999998835278, 1
35, 0.9999999999571523, 1
36, 0.9999999999842372, 1
37, 0.9999999999942012, 1
38, 0.9999999999978667, 1
39, 0.9999999999992152, 1
40, 0.9999999999997113, 1
41, 0.9999999999998938, 1
42, 0.9999999999999609, 1
43, 0.9999999999999857, 1
44, 0.9999999999999947, 1
45, 0.999999999999998, 1
46, 0.9999999999999993, 1
47, 0.9999999999999998, 1
48, 0.9999999999999999, 1
49, 1, 1
50, 1, 1
51, 1, 1
52, 1, 1
53, 1, 1
54, 1, 1
55, 1, 1
56, 1, 1
57, 1, 1
58, 1, 1
59, 1, 1
60, 1, 1
61, 1, 1
62, 1, 1
63, 1, 1
64, 1, 1
65, 1, 1
66, 1, 1
67, 1, 1
68, 1, 1
69, 1, 1
70, 1, 1
71, 1, 1
72, 1, 1
73, 1, 1
74, 1, 1
75, 1, 1
76, 1, 1
77, 1, 1
78, 1, 1
79, 1, 1
80, 1, 1
81, 1, 1
82, 1, 1
83, 1, 1
84, 1, 1
85, 1, 1
86, 1, 1
87, 1, 1
88, 1, 1
89, 1, 1
90, 1, 1
91, 1, 1
92, 1, 1
93, 1, 1
94, 1, 1
95, 1, 1
96, 1, 1
97, 1, 1
98, 1, 1
99, 1, 1


==> data/proba.eps1.del-5.csv <==
n, lap, opt
0, 0, 0
1, 9.99999999995449e-06, 1e-05
2, 2.718281828451019e-05, 3.7182818284590455e-05
3, 7.389056098894287e-05, 0.00011107337927389696
4, 0.0002008553692309789, 0.0003119287485057737
5, 0.0005459815003289181, 0.0008579102488372162
6, 0.0014841315910190112, 0.002342041839862982
7, 0.004034287934909009, 0.006376329774790334
8, 0.010966331584234656, 0.01734266135907492
9, 0.029809579870281655, 0.047152241229492214
10, 0.08103083927538501, 0.12818308050524607
11, 0.22026465794706473, 0.3484477384533132
12, 0.5824574802419582, 0.7603109969226272
13, 0.8463946911660957, 0.9118270222873677
14, 0.9434917648252165, 0.9675666530270666
15, 0.9792117820223162, 0.9880721172346895
16, 0.9923524419874196, 0.9956156559483508
17, 0.9971866206320057, 0.9983907687547877
18, 0.998965015570299, 0.9994116757032073
19, 0.9996192505063805, 0.99978724638088
20, 0.9998599300890609, 0.9999254111119026
21, 0.9999484711594389, 0.9999762390759409
22, 0.9999810435989301, 0.9999949376389471
23, 0.9999930263297678, 1
24, 0.999997434530092, 1
25, 0.999999056216364, 1
26, 0.9999996528014033, 1
27, 0.9999998722727743, 1
28, 0.9999999530117796, 1
29, 0.9999999827139997, 1
30, 0.9999999936408359, 1
31, 0.9999999976605942, 1
32, 0.9999999991393808, 1
33, 0.9999999996833958, 1
34, 0.9999999998835278, 1
35, 0.9999999999571523, 1
36, 0.9999999999842372, 1
37, 0.9999999999942012, 1
38, 0.9999999999978667, 1
39, 0.9999999999992152, 1
40, 0.9999999999997113, 1
41, 0.9999999999998938, 1
42, 0.9999999999999609, 1
43, 0.9999999999999857, 1
44, 0.9999999999999947, 1
45, 0.999999999999998, 1
46, 0.9999999999999993, 1
47, 0.9999999999999998, 1
48, 0.9999999999999999, 1
49, 1, 1
50, 1, 1
51, 1, 1
52, 1, 1
53, 1, 1
54, 1, 1
55, 1, 1
56, 1, 1
57, 1, 1
58, 1, 1
59, 1, 1
60, 1, 1
61, 1, 1
62, 1, 1
63, 1, 1
64, 1, 1
65, 1, 1
66, 1, 1
67, 1, 1
68, 1, 1
69, 1, 1
70, 1, 1
71, 1, 1
72, 1, 1
73, 1, 1
74, 1, 1
75, 1, 1
76, 1, 1
77, 1, 1
78, 1, 1
79, 1, 1
80, 1, 1
81, 1, 1
82, 1, 1
83, 1, 1
84, 1, 1
85, 1, 1
86, 1, 1
87, 1, 1
88, 1, 1
89, 1, 1
90, 1, 1
91, 1, 1
92, 1, 1
93, 1, 1
94, 1, 1
95, 1, 1
96, 1, 1
97, 1, 1
98, 1, 1
99, 1, 1

